Edit Distance between Merge Trees

Topological structures such as the merge tree provide an abstract and succinct representation of scalar fields. They facilitate effective visualization and interactive exploration of feature-rich data. A merge tree captures the topology of sub-level and super-level sets in a scalar field. Estimating the similarity between merge trees is an important problem with applications to feature-directed visualization of time-varying data. We present an approach based on tree edit distance to compare merge trees. The comparison measure satisfies metric properties, it can be computed efficiently, and the cost model for the edit operations is both intuitive and captures well-known properties of merge trees. Experimental results on time-varying scalar fields, 3D cryo electron microscopy data, shape data, and various synthetic datasets show the utility of the edit distance towards a feature-driven analysis of scalar fields.

==> Edit Distance between Merge Trees/plot.csv <==
t,d0,d1.5,d5,d10,d20,d50,d100,w,b
1,0,0,0,0,0,0,0,0,0
2,0.60483,0.04822,0.04707,0.04707,0.0425,0.0425,0.0425,0.03839,0.00657
3,0.60298,0.06084,0.05782,0.05782,0.0483,0.0483,0.0483,0.04322,0.00952
4,0.62636,0.08602,0.07755,0.07755,0.06295,0.06295,0.06295,0.05695,0.0146
5,0.68486,0.13424,0.12801,0.12801,0.09925,0.09925,0.09925,0.09092,0.020535
6,0.69773,0.15396,0.14329,0.14329,0.106695,0.106695,0.106695,0.098215,0.02405
7,0.737784,0.187904,0.178264,0.178264,0.133829,0.126147,0.126147,0.118187,0.0277
8,0.76804,0.21448,0.20218,0.20218,0.14828,0.14828,0.14828,0.13605,0.0324
9,0.95354,0.25589,0.24136,0.24136,0.179125,0.179125,0.179125,0.160385,0.037325
10,0.82755,0.28047,0.26326,0.26326,0.19443,0.19443,0.19443,0.17353,0.04319
11,1.00972,0.3289,0.30931,0.30931,0.233425,0.233425,0.233425,0.208295,0.0496
12,1.066352,0.381942,0.360402,0.360402,0.277167,0.266216,0.266216,0.235706,0.055895
13,1.053313,0.415293,0.391493,0.391493,0.300778,0.2847415,0.2847415,0.2527715,0.062335
14,1.086255,0.481965,0.456635,0.456635,0.3578,0.3365675,0.3365675,0.2993675,0.06884
15,1.073972,0.495742,0.468992,0.468992,0.362892,0.342256,0.342256,0.301676,0.074925
16,1.053786,0.518736,0.490446,0.409816,0.379551,0.357783,0.357783,0.319503,0.08063
17,1.078769,0.561139,0.531479,0.443164,0.413734,0.3860345,0.3860345,0.3467145,0.08692
18,1.057093,0.588003,0.557123,0.437253,0.408708,0.3751365,0.3751365,0.3328365,0.07891
19,1.063017,0.625567,0.593217,0.423342,0.395617,0.3545435,0.3545435,0.3155735,0.07123
20,1.058611,0.637121,0.603751,0.424086,0.397226,0.3552855,0.3552855,0.3143355,0.06384
21,1.038717,0.658972,0.624562,0.404097,0.378032,0.3358585,0.3358585,0.2931485,0.05805
22,1.05476,0.692055,0.651805,0.39731,0.372025,0.32282,0.32282,0.28212,0.05427
23,1.02369,0.673425,0.637255,0.38866,0.36409,0.31163,0.31163,0.27635,0.05246
24,1.003617,0.680052,0.637692,0.345097,0.321302,0.2737535,0.2737535,0.2426835,0.0475485
25,0.983561,0.671886,0.631936,0.330971,0.307891,0.2649805,0.2649805,0.2372905,0.0429105
26,0.952205,0.66289,0.61958,0.299225,0.27678,0.2366875,0.2366875,0.2109475,0.0400925
27,0.936843,0.673498,0.631528,0.279323,0.257428,0.2226365,0.2226365,0.1955765,0.0347915
28,0.922637,0.665302,0.621932,0.268687,0.247352,0.2202585,0.2202585,0.1924585,0.02795
29,0.915526,0.746486,0.606096,0.232426,0.211591,0.188748,0.188748,0.160848,0.02314
30,0.915972,0.766452,0.626062,0.238682,0.209472,0.191351,0.191351,0.163061,0.01824
31,0.681076,0.203136,0.189646,0.189646,0.171156,0.156263,0.156263,0.133243,0.014893
32,0.68251,0.18551,0.1746,0.1746,0.15877,0.138935,0.138935,0.121425,0.019835
33,0.62455,0.12288,0.11378,0.11378,0.10034,0.10034,0.10034,0.08501,0.011835
34,0.201493,0.143748,0.136958,0.136958,0.121148,0.1137565,0.1137565,0.1007465,0.01001
35,0.171793,0.121293,0.114993,0.114993,0.104473,0.0931065,0.0931065,0.0858965,0.0113665
36,0.138914,0.095294,0.091494,0.091494,0.089744,0.077577,0.077577,0.069457,0.012167
37,0.12734,0.07449,0.07046,0.07046,0.06737,0.06737,0.06737,0.06367,0.00762
38,0.1107,0.06899,0.0666,0.0666,0.05914,0.05914,0.05914,0.05535,0.00774
39,0.13029,0.084295,0.083945,0.083945,0.072825,0.072825,0.072825,0.065145,0.01112
40,0.15953,0.1055,0.10331,0.10331,0.08838,0.08838,0.08838,0.07961,0.01493
41,0.68689,0.120295,0.115285,0.115285,0.096515,0.096515,0.096515,0.087275,0.0178
42,0.20056,0.13957,0.13404,0.13404,0.11158,0.11158,0.11158,0.10028,0.019665
43,0.2226,0.15919,0.15207,0.15207,0.12393,0.12393,0.12393,0.1111,0.022825
44,0.236883,0.179223,0.170433,0.170433,0.135683,0.1281415,0.1281415,0.1173415,0.026485
45,0.28102,0.20412,0.19294,0.19294,0.15045,0.15045,0.15045,0.13889,0.03091
46,0.45894,0.22302,0.20975,0.20975,0.16204,0.16204,0.16204,0.14625,0.035875
47,0.97552,0.25406,0.2382,0.2382,0.185,0.185,0.185,0.16581,0.041365
48,1.01445,0.29263,0.27433,0.27433,0.21487,0.21487,0.21487,0.19221,0.047625
49,1.062903,0.355343,0.334893,0.334893,0.261798,0.2514965,0.2514965,0.2221265,0.053955
50,1.060129,0.375729,0.353189,0.353189,0.280979,0.2665395,0.2665395,0.2362995,0.060375
51,1.097855,0.445837,0.421097,0.421097,0.335207,0.3163025,0.3163025,0.2820425,0.06649
52,1.101224,0.4769525,0.4506225,0.4506225,0.3577775,0.337027,0.337027,0.296767,0.071985
53,1.090845,0.499365,0.471475,0.393815,0.372355,0.3515175,0.3515175,0.3112475,0.07766
54,1.091302,0.530282,0.501232,0.415567,0.395062,0.370926,0.370926,0.330696,0.083815
55,1.071914,0.557874,0.527384,0.407344,0.387739,0.360332,0.360332,0.315782,0.08102
56,1.087909,0.597379,0.565389,0.400564,0.381269,0.3493295,0.3493295,0.3084595,0.0731
57,1.066519,0.599514,0.566494,0.382199,0.370364,0.3326045,0.3326045,0.2905245,0.06581
58,1.076964,0.644899,0.603672,0.390567,0.378732,0.337517,0.337517,0.292137,0.05944
59,1.086791,0.676601,0.6270695,0.3816445,0.3698095,0.3285305,0.3285305,0.2849905,0.05504
60,1.040646,0.653641,0.6099685,0.3528135,0.3409785,0.297998,0.297998,0.258138,0.05168
61,1.030488,0.659763,0.620803,0.339898,0.328063,0.279679,0.279679,0.243759,0.048384
62,1.004213,0.651718,0.613128,0.303093,0.291258,0.2483965,0.2483965,0.2167965,0.04372
63,0.983234,0.647969,0.606619,0.283314,0.271479,0.230907,0.230907,0.203967,0.040572
64,0.965429,0.675714,0.6154405,0.2637205,0.2518855,0.2160195,0.2160195,0.1912195,0.035866
65,0.954961,0.762621,0.610767,0.248272,0.236437,0.2081355,0.2081355,0.1846255,0.02897
66,0.912159,0.712419,0.572029,0.203429,0.191594,0.1717345,0.1717345,0.1462445,0.02412
67,0.868249,0.697869,0.174009,0.174009,0.162174,0.1474045,0.1474045,0.1249645,0.02005
68,0.896077,0.704187,0.171787,0.171787,0.159952,0.1466135,0.1466135,0.1248235,0.01529
69,0.236702,0.189072,0.177752,0.177752,0.158562,0.140921,0.140921,0.118351,0.017641
70,0.14711,0.11219,0.10293,0.10293,0.091095,0.091095,0.091095,0.073555,0.011835
71,0.19838,0.14022,0.13342,0.13342,0.11428,0.11428,0.11428,0.09919,0.011835
72,0.15321,0.1223,0.11577,0.11577,0.0996,0.088965,0.088965,0.076605,0.011835
73,0.130801,0.098691,0.095441,0.095441,0.085611,0.0733005,0.0733005,0.0654005,0.0123105
74,0.116233,0.083443,0.079493,0.079493,0.072693,0.0633065,0.0633065,0.0581165,0.0093865
75,0.05166,0.03164,0.02949,0.02949,0.02817,0.02817,0.02817,0.02583,0.0033
76,0.08326,0.05129,0.04743,0.04743,0.04384,0.04384,0.04384,0.04163,0.00665
77,0.59731,0.05357,0.05177,0.05177,0.04357,0.04357,0.04357,0.0383,0.0082
78,0.61603,0.07449,0.07095,0.07095,0.05751,0.05751,0.05751,0.05249,0.01344
79,0.68061,0.12409,0.11891,0.11891,0.0923,0.0923,0.0923,0.08578,0.01913
80,0.68151,0.14125,0.1346,0.1346,0.10074,0.10074,0.10074,0.09079,0.02274
81,0.745567,0.190867,0.181437,0.181437,0.139337,0.1320335,0.1320335,0.1216435,0.026315
82,0.74971,0.19915,0.18878,0.18878,0.13867,0.13867,0.13867,0.12746,0.03048
83,0.94324,0.25202,0.23731,0.23731,0.177725,0.177725,0.177725,0.160435,0.035325
84,0.95927,0.27275,0.25764,0.25764,0.19178,0.19178,0.19178,0.17009,0.040535
85,1.00919,0.31972,0.30173,0.30173,0.229265,0.229265,0.229265,0.204435,0.04673
86,1.03493,0.36434,0.3444,0.3444,0.264715,0.25575,0.25575,0.22586,0.05311
87,1.062036,0.405066,0.382946,0.382946,0.295956,0.282043,0.282043,0.249013,0.059385
88,1.073721,0.458421,0.434051,0.434051,0.339261,0.3201805,0.3201805,0.2841705,0.06587
89,1.086233,0.499913,0.473803,0.473803,0.371298,0.3502365,0.3502365,0.3074565,0.07204
90,1.069381,0.515361,0.485741,0.408086,0.377401,0.3568305,0.3568305,0.3155505,0.077655
91,1.080227,0.556627,0.527607,0.442687,0.412897,0.3879135,0.3879135,0.3476135,0.08348
92,1.070387,0.579447,0.549247,0.441972,0.413022,0.3820635,0.3820635,0.3388435,0.08314
93,1.062147,0.615547,0.583847,0.430207,0.402127,0.3647685,0.3647685,0.3227685,0.07489
94,1.071709,0.644509,0.611529,0.428964,0.401729,0.3593395,0.3593395,0.3175895,0.06705
95,1.057204,0.656439,0.622669,0.421914,0.395489,0.353882,0.353882,0.307972,0.06094
96,1.047728,0.682653,0.647583,0.402308,0.376693,0.331039,0.331039,0.286659,0.05592
97,1.060792,0.701677,0.662217,0.405522,0.380692,0.327591,0.327591,0.288471,0.053101
98,1.011257,0.677222,0.639382,0.363657,0.339602,0.2900385,0.2900385,0.2560185,0.0495635
99,0.997557,0.682602,0.641642,0.334437,0.311047,0.2676335,0.2676335,0.2368535,0.04472
100,0.967587,0.670122,0.629192,0.317907,0.295172,0.2539585,0.2539585,0.2271885,0.0412135
101,0.951868,0.678363,0.634743,0.287498,0.265408,0.228174,0.228174,0.200884,0.037234
102,0.954573,0.695608,0.653898,0.297153,0.267378,0.2372215,0.2372215,0.2085315,0.0301565
103,0.919272,0.761742,0.621352,0.253812,0.232782,0.205551,0.205551,0.177951,0.027231
104,0.909529,0.748879,0.608489,0.228289,0.207714,0.1875995,0.1875995,0.1583895,0.02054
105,0.710221,0.224811,0.209111,0.209111,0.189801,0.1759155,0.1759155,0.1481255,0.01607
106,0.681618,0.191878,0.179778,0.179778,0.162948,0.145144,0.145144,0.124964,0.017804
107,0.667751,0.154891,0.144961,0.144961,0.131061,0.1188205,0.1188205,0.1022805,0.0122405
108,0.65174,0.138905,0.130625,0.130625,0.118855,0.118855,0.118855,0.104085,0.01177
109,0.174146,0.125721,0.120001,0.120001,0.108061,0.098033,0.098033,0.087073,0.010028
110,0.164783,0.111458,0.106108,0.106108,0.099718,0.0876615,0.0876615,0.0823915,0.0120565
111,0.149337,0.097132,0.094832,0.094832,0.092892,0.0821885,0.0821885,0.0746685,0.0107035
112,0.1117,0.06833,0.06444,0.06444,0.0591,0.0591,0.0591,0.05585,0.0077
113,0.13702,0.08551,0.08376,0.08376,0.07366,0.07366,0.07366,0.06851,0.0101
114,0.1408,0.09391,0.09264,0.09264,0.07945,0.07945,0.07945,0.0704,0.01319
115,0.170515,0.11474,0.11166,0.11166,0.09416,0.09416,0.09416,0.08518,0.01689
116,0.20652,0.14237,0.13447,0.13447,0.11346,0.11346,0.11346,0.10326,0.018735
117,0.21369,0.15158,0.14567,0.14567,0.12047,0.12047,0.12047,0.10679,0.02109
118,0.24032,0.17472,0.16386,0.16386,0.13197,0.13197,0.13197,0.11967,0.024645
119,0.24984,0.18377,0.17424,0.17424,0.13592,0.13592,0.13592,0.12492,0.02856
120,0.30002,0.22128,0.20875,0.20875,0.16358,0.16358,0.16358,0.1487,0.033335
121,0.9664,0.24767,0.23323,0.23323,0.183105,0.183105,0.183105,0.162725,0.03829
122,1.00576,0.2809,0.26375,0.26375,0.20743,0.20743,0.20743,0.18486,0.044485
123,1.049334,0.334854,0.315624,0.315624,0.253009,0.244427,0.244427,0.216997,0.05078
124,1.051798,0.361208,0.339918,0.339918,0.271073,0.258564,0.258564,0.227384,0.05701
125,1.09035,0.41905,0.39387,0.39387,0.318705,0.301905,0.301905,0.268215,0.06333
126,1.123851,0.4855045,0.4603545,0.4603545,0.3639395,0.3429555,0.3429555,0.3037655,0.06919
127,1.093329,0.490359,0.463379,0.463379,0.367509,0.3470195,0.3470195,0.3050995,0.074675
128,1.106943,0.532943,0.504613,0.424233,0.403333,0.3809015,0.3809015,0.3396115,0.08038
129,1.085003,0.548663,0.519133,0.408183,0.388188,0.3624715,0.3624715,0.3189915,0.08578
130,1.092664,0.587769,0.556729,0.410204,0.391189,0.362122,0.362122,0.317012,0.07675
131,1.075193,0.597333,0.565143,0.381368,0.369533,0.3346515,0.3346515,0.2924615,0.06948
132,1.068193,0.622368,0.589048,0.388673,0.376838,0.3362415,0.3362415,0.2905715,0.06244
133,1.080364,0.667544,0.6221985,0.3880535,0.3762185,0.335522,0.335522,0.289512,0.05702
134,1.07509,0.680875,0.6293395,0.3648645,0.3530295,0.3111,0.3111,0.26791,0.0535
135,1.035216,0.662441,0.626421,0.351896,0.332581,0.286623,0.286623,0.248623,0.05029
136,1.032988,0.673253,0.632153,0.326038,0.314203,0.268759,0.268759,0.234689,0.0462
137,0.993803,0.653548,0.614438,0.294453,0.282618,0.2403515,0.2403515,0.2102415,0.0422665
138,0.991058,0.678993,0.6148825,0.2717325,0.2598975,0.220984,0.220984,0.194384,0.0389135
139,0.983728,0.685648,0.622213,0.265983,0.254148,0.221529,0.221529,0.197709,0.032619
140,0.910268,0.640088,0.583238,0.218518,0.206683,0.181924,0.181924,0.156004,0.02691
141,0.899119,0.707229,0.566839,0.191629,0.179794,0.1628545,0.1628545,0.1370345,0.0219
142,0.88059,0.69959,0.17209,0.17209,0.160255,0.14744,0.14744,0.12541,0.01802
143,0.877881,0.696021,0.162811,0.162811,0.150976,0.1345805,0.1345805,0.1113005,0.0163955
144,0.667554,0.156124,0.145564,0.145564,0.133729,0.122897,0.122897,0.102547,0.01362
145,0.16461,0.11987,0.11094,0.11094,0.099105,0.099105,0.099105,0.082305,0.011835
146,0.163563,0.129473,0.121693,0.121693,0.104833,0.0960115,0.0960115,0.0817815,0.011835
147,0.17455,0.12955,0.1237,0.1237,0.1099,0.097965,0.097965,0.087275,0.011935
148,0.121229,0.091419,0.085949,0.085949,0.078159,0.0664845,0.0664845,0.0606145,0.0116745
149,0.08036,0.05094,0.04768,0.04768,0.04335,0.04335,0.04335,0.04018,0.00483
150,0.0787,0.04466,0.04392,0.04392,0.04234,0.04234,0.04234,0.03935,0.00673
151,0.05978,0.04011,0.03941,0.03941,0.03376,0.03376,0.03376,0.02989,0.00565
152,0.6279,0.07693,0.07444,0.07444,0.06357,0.06357,0.06357,0.05797,0.01087
153,0.67375,0.11805,0.10905,0.10905,0.0862,0.0862,0.0862,0.0805,0.01574
154,0.67285,0.12857,0.12304,0.12304,0.092975,0.092975,0.092975,0.084225,0.020805
155,0.73893,0.17853,0.16802,0.16802,0.13029,0.13029,0.13029,0.11962,0.02422
156,0.761624,0.201684,0.192834,0.192834,0.147434,0.139832,0.139832,0.129592,0.027925
157,0.77528,0.22165,0.2104,0.2104,0.15545,0.15545,0.15545,0.14093,0.032555
158,0.97456,0.27941,0.26585,0.26585,0.203265,0.203265,0.203265,0.181965,0.037455
159,0.98315,0.29275,0.27677,0.27677,0.20786,0.20786,0.20786,0.18482,0.043295
160,1.0085,0.33645,0.31768,0.31768,0.24197,0.24197,0.24197,0.21431,0.049545
161,1.073455,0.395285,0.374685,0.374685,0.29158,0.2803625,0.2803625,0.2471925,0.05586
162,1.069666,0.428526,0.405436,0.405436,0.314986,0.298773,0.298773,0.264433,0.062235
163,1.077907,0.483777,0.458767,0.458767,0.360302,0.3390535,0.3390535,0.2996635,0.068585
164,1.112562,0.523102,0.496622,0.496622,0.391077,0.370396,0.370396,0.326966,0.0745
165,1.065764,0.527644,0.499394,0.419249,0.389039,0.367477,0.367477,0.327227,0.080145
166,1.083301,0.572781,0.543411,0.438761,0.409471,0.3817205,0.3817205,0.3403305,0.086575
167,1.091955,0.60725,0.57676,0.446915,0.41844,0.3848875,0.3848875,0.3400775,0.079
168,1.068149,0.637069,0.605229,0.422859,0.395244,0.3540045,0.3540045,0.3132845,0.07158
169,1.072653,0.653973,0.620833,0.429538,0.402753,0.3608515,0.3608515,0.3177315,0.06388
170,1.051897,0.667007,0.633107,0.411552,0.385567,0.3431585,0.3431585,0.2986985,0.05832
171,1.065892,0.703762,0.664312,0.400787,0.375567,0.326386,0.326386,0.283876,0.05444
172,1.030579,0.682214,0.646394,0.387889,0.363449,0.3114095,0.3114095,0.2746095,0.0520395
173,1.022804,0.690409,0.648529,0.358094,0.334399,0.287372,0.287372,0.254892,0.04761
174,0.993211,0.680336,0.640296,0.323071,0.300066,0.2574355,0.2574355,0.2283255,0.0426305
175,0.974525,0.6801,0.63588,0.306665,0.28422,0.2443075,0.2443075,0.2173475,0.0399125
176,0.955519,0.682484,0.640724,0.287039,0.265214,0.2307795,0.2307795,0.2034095,0.0344345
177,0.93096,0.674465,0.62534,0.26065,0.23937,0.212705,0.212705,0.183745,0.02837
178,0.954085,0.760575,0.620185,0.248335,0.22755,0.2049875,0.2049875,0.1737875,0.02333
179,0.93527,0.76951,0.62912,0.24375,0.21433,0.1965,0.1965,0.16585,0.01885
180,0.699941,0.206831,0.193031,0.193031,0.175031,0.1601255,0.1601255,0.1340555,0.0149055
181,0.712497,0.195517,0.184217,0.184217,0.168677,0.1488685,0.1488685,0.1289085,0.0198085
182,0.64689,0.12904,0.12022,0.12022,0.10764,0.10764,0.10764,0.08973,0.011835
183,0.660963,0.141568,0.134028,0.134028,0.117778,0.1104815,0.1104815,0.0970215,0.01076
184,0.246805,0.137375,0.131995,0.131995,0.122865,0.1113225,0.1113225,0.1019625,0.0115425
185,0.144741,0.098501,0.094661,0.094661,0.091871,0.0799005,0.0799005,0.0723705,0.0119705
186,0.1318,0.07774,0.07482,0.07482,0.07085,0.07085,0.07085,0.0659,0.00754
187,0.12823,0.077525,0.075915,0.075915,0.068125,0.068125,0.068125,0.064115,0.00779
188,0.1335,0.08737,0.08555,0.08555,0.07442,0.07442,0.07442,0.06675,0.01113
189,0.212755,0.112585,0.110435,0.110435,0.095145,0.095145,0.095145,0.086365,0.01529
190,0.192215,0.128245,0.123035,0.123035,0.104215,0.104215,0.104215,0.095105,0.017745
191,0.20524,0.14162,0.1363,0.1363,0.11385,0.11385,0.11385,0.10262,0.01954
192,0.23976,0.16859,0.16114,0.16114,0.13295,0.13295,0.13295,0.11988,0.022665
193,0.251796,0.187206,0.178766,0.178766,0.144246,0.136878,0.136878,0.125898,0.026315
194,0.28024,0.2052,0.19393,0.19393,0.1517,0.1517,0.1517,0.14012,0.030675
195,0.329,0.23976,0.22629,0.22629,0.1789,0.1789,0.1789,0.16146,0.035555
196,0.98567,0.26767,0.25182,0.25182,0.198935,0.198935,0.198935,0.178325,0.04105
197,0.40511,0.29882,0.28052,0.28052,0.221425,0.221425,0.221425,0.197295,0.04726
198,1.06769,0.3592,0.33859,0.33859,0.27317,0.26283,0.26283,0.23208,0.053585
199,1.073529,0.387869,0.365479,0.365479,0.293779,0.2793545,0.2793545,0.2478945,0.059865
200,1.092483,0.4532755,0.4287955,0.4287955,0.3436155,0.3247565,0.3247565,0.2891765,0.06611
201,1.014697,0.501201,0.474991,0.474991,0.382876,0.3621935,0.3621935,0.3201235,0.071575
202,1.102684,0.512514,0.482684,0.405409,0.383999,0.363392,0.363392,0.321642,0.077275
203,1.092271,0.544431,0.515531,0.404391,0.383896,0.3599705,0.3599705,0.3178105,0.08326
204,1.112786,0.580551,0.550201,0.418616,0.399006,0.371818,0.371818,0.325588,0.08137
205,1.082417,0.603232,0.571792,0.388537,0.369127,0.3374035,0.3374035,0.2951935,0.07377
206,1.080009,0.616504,0.583644,0.380749,0.368914,0.3313595,0.3313595,0.2873995,0.066
207,1.072419,0.639279,0.605549,0.386614,0.374779,0.3336595,0.3336595,0.2865295,0.05976
208,1.090402,0.686032,0.6359115,0.3730165,0.3611815,0.320061,0.320061,0.275041,0.05547
209,1.05028,0.667855,0.6242555,0.3486505,0.3368155,0.293995,0.293995,0.252575,0.05189
210,1.043674,0.672819,0.632949,0.341704,0.329869,0.281382,0.281382,0.244362,0.04861
211,1.006822,0.667277,0.626827,0.296112,0.284277,0.241131,0.241131,0.208841,0.04425
212,0.89927,0.662875,0.61529,0.27679,0.264955,0.223855,0.223855,0.195425,0.0411
213,1.001101,0.693151,0.625591,0.276011,0.264176,0.2277105,0.2277105,0.2014205,0.0364655
214,0.945573,0.663463,0.599706,0.238486,0.226651,0.1976065,0.1976065,0.1730365,0.02954
215,0.912963,0.707103,0.566713,0.200163,0.188328,0.1675015,0.1675015,0.1399315,0.02444
216,0.93921,0.71411,0.57372,0.19223,0.180395,0.164865,0.164865,0.140675,0.01983
217,0.867597,0.687537,0.156977,0.156977,0.145142,0.1320235,0.1320235,0.1102735,0.01556
218,0.252707,0.197887,0.186357,0.186357,0.167292,0.1492535,0.1492535,0.1263535,0.0180385
219,0.17015,0.1246,0.11473,0.11473,0.102895,0.102895,0.102895,0.085075,0.01209
220,0.15375,0.11848,0.11121,0.11121,0.092155,0.092155,0.092155,0.076875,0.011835
221,0.188068,0.140158,0.133398,0.133398,0.117288,0.106644,0.106644,0.094034,0.011835
222,0.133528,0.101268,0.097648,0.097648,0.087458,0.074954,0.074954,0.066764,0.012504
223,0.116448,0.084318,0.079768,0.079768,0.072888,0.063014,0.063014,0.058224,0.009874
224,0.08698,0.04978,0.04807,0.04807,0.0468,0.0468,0.0468,0.04349,0.007
225,0.07892,0.05057,0.04605,0.04605,0.04254,0.04254,0.04254,0.03946,0.00537
226,0.61875,0.06534,0.06394,0.06394,0.05557,0.05557,0.05557,0.04924,0.00837
227,0.1794,0.09713,0.09333,0.09333,0.0798,0.0798,0.0798,0.07465,0.01353
228,0.66546,0.11688,0.11149,0.11149,0.0851,0.0851,0.0851,0.07838,0.01888
229,0.7208,0.1617,0.15538,0.15538,0.12135,0.12135,0.12135,0.11007,0.022545
230,0.262746,0.201506,0.190906,0.190906,0.149281,0.142123,0.142123,0.131373,0.0261
231,0.76639,0.20621,0.19654,0.19654,0.14686,0.14686,0.14686,0.1352,0.030125
232,0.94113,0.25991,0.24445,0.24445,0.185235,0.185235,0.185235,0.167295,0.03497
233,0.98039,0.29059,0.27596,0.27596,0.210635,0.210635,0.210635,0.188215,0.040105
234,0.99241,0.31487,0.29748,0.29748,0.22557,0.22557,0.22557,0.2005,0.0463
235,1.040406,0.375426,0.355846,0.355846,0.276746,0.267963,0.267963,0.237503,0.05264
236,1.070866,0.412206,0.390646,0.390646,0.304221,0.290608,0.290608,0.257248,0.058935
237,1.079824,0.460584,0.436914,0.436914,0.342849,0.324092,0.324092,0.287962,0.06524
238,1.081617,0.502447,0.476757,0.476757,0.374952,0.3539935,0.3539935,0.3111135,0.071455
239,1.101472,0.535612,0.505322,0.428292,0.397632,0.377176,0.377176,0.335036,0.07703
240,1.07572,0.55488,0.5265,0.432915,0.40307,0.3786,0.3786,0.33812,0.082855
241,1.079848,0.588908,0.559018,0.434568,0.405583,0.375014,0.375014,0.331044,0.08376
242,1.092398,0.628673,0.597493,0.436708,0.408598,0.371699,0.371699,0.328709,0.07553
243,1.079249,0.650634,0.618314,0.418019,0.390739,0.3485095,0.3485095,0.3064295,0.06789
244,1.066664,0.666414,0.632914,0.421899,0.395454,0.353922,0.353922,0.307322,0.06133
245,1.057284,0.687084,0.652734,0.405549,0.379884,0.334887,0.334887,0.290147,0.05659
246,1.073555,0.714035,0.673575,0.39759,0.372735,0.3201275,0.3201275,0.2798975,0.05293
247,1.023541,0.685516,0.647886,0.367631,0.343536,0.2935705,0.2935705,0.2582305,0.0499655
248,1.016204,0.692909,0.651549,0.335244,0.311814,0.267892,0.267892,0.236282,0.04543
249,0.980352,0.677897,0.637077,0.310462,0.287637,0.246056,0.246056,0.219066,0.041581
250,0.970163,0.685968,0.636783,0.289363,0.267208,0.2294365,0.2294365,0.2019365,0.0377715
251,0.969888,0.701923,0.651648,0.292508,0.263158,0.232339,0.232339,0.203919,0.030819
252,0.938883,0.685123,0.620863,0.254563,0.233448,0.2059565,0.2059565,0.1762065,0.0274915
253,0.933388,0.752858,0.612468,0.233948,0.213243,0.192599,0.192599,0.161599,0.0211
254,0.915122,0.740312,0.599922,0.211032,0.189852,0.175241,0.175241,0.145461,0.01638
255,0.699033,0.196443,0.183973,0.183973,0.167283,0.1497565,0.1497565,0.1270165,0.0175265
256,0.682238,0.162958,0.152408,0.152408,0.138168,0.124864,0.124864,0.106914,0.013304
257,0.17834,0.12665,0.11879,0.11879,0.1077,0.1077,0.1077,0.08917,0.01109
258,0.189401,0.135756,0.128806,0.128806,0.115416,0.1057505,0.1057505,0.0947005,0.00977
259,0.170371,0.116836,0.112236,0.112236,0.106196,0.0939155,0.0939155,0.0851855,0.0122805
260,0.156419,0.100299,0.097409,0.097409,0.096199,0.0853395,0.0853395,0.0782095,0.0108595
261,0.12552,0.07563,0.07225,0.07225,0.06665,0.06665,0.06665,0.06276,0.00763
262,0.13787,0.086475,0.084935,0.084935,0.075155,0.075155,0.075155,0.068935,0.00978
263,0.1484,0.09675,0.09572,0.09572,0.08284,0.08284,0.08284,0.0742,0.01288
264,0.18619,0.121845,0.119015,0.119015,0.101945,0.101945,0.101945,0.093045,0.016715
265,0.20174,0.13946,0.13102,0.13102,0.11042,0.11042,0.11042,0.10043,0.01851
266,0.2346,0.16111,0.15526,0.15526,0.13048,0.13048,0.13048,0.1173,0.02077
267,0.2597,0.18304,0.17134,0.17134,0.14016,0.14016,0.14016,0.12796,0.02433
268,0.24856,0.18252,0.17307,0.17307,0.13535,0.13535,0.13535,0.12428,0.02814
269,0.32562,0.2334,0.22084,0.22084,0.17611,0.17611,0.17611,0.16115,0.032895
270,0.48492,0.25197,0.23772,0.23772,0.188,0.188,0.188,0.16771,0.037885
271,0.51314,0.28051,0.26343,0.26343,0.2077,0.2077,0.2077,0.18497,0.043895
272,1.053278,0.345438,0.326108,0.326108,0.264128,0.255729,0.255729,0.228039,0.050145
273,1.067793,0.379253,0.358193,0.358193,0.282563,0.2703065,0.2703065,0.2392065,0.056435
274,1.076188,0.416078,0.390818,0.390818,0.316188,0.299669,0.299669,0.265589,0.062795
275,1.133619,0.4993595,0.4744895,0.4744895,0.3781845,0.3572645,0.3572645,0.3181045,0.068635
276,1.093187,0.495127,0.468137,0.468137,0.372647,0.3522335,0.3522335,0.3101735,0.07413
277,1.099906,0.533846,0.505816,0.413316,0.392256,0.370208,0.370208,0.328008,0.079815
278,1.107593,0.563443,0.534183,0.409353,0.389288,0.3639465,0.3639465,0.3201365,0.0864
279,1.074022,0.584842,0.554252,0.391182,0.372002,0.343366,0.343366,0.297896,0.07771
280,1.085004,0.613269,0.581159,0.376604,0.364769,0.330302,0.330302,0.287302,0.0699
281,1.073661,0.627456,0.594576,0.379491,0.367656,0.3275155,0.3275155,0.2816555,0.06334
282,1.079249,0.673579,0.629003,0.376028,0.364193,0.3235445,0.3235445,0.2765145,0.05742
283,1.088196,0.698811,0.6456835,0.3606885,0.3488535,0.307148,0.307148,0.262438,0.0538
284,1.040532,0.667527,0.631627,0.345112,0.325747,0.280396,0.280396,0.241546,0.05073
285,1.033912,0.680367,0.637797,0.313662,0.301827,0.255861,0.255861,0.220191,0.04675
286,1.000375,0.67097,0.627775,0.292035,0.2802,0.2376275,0.2376275,0.2059675,0.0425725
287,0.901493,0.676953,0.6083355,0.2669055,0.2550705,0.2157465,0.2157465,0.1874365,0.039324
288,0.974255,0.681485,0.614634,0.259434,0.247599,0.2142425,0.2142425,0.1882125,0.0333565
289,0.926521,0.646211,0.588281,0.224311,0.212476,0.1869755,0.1869755,0.1592455,0.02747
290,0.891379,0.692679,0.552289,0.178739,0.166904,0.1496545,0.1496545,0.1219845,0.02254
291,0.896097,0.706977,0.180427,0.180427,0.168592,0.1550985,0.1550985,0.1309085,0.01744
292,0.412639,0.689649,0.157109,0.157109,0.145274,0.1292795,0.1292795,0.1054995,0.01611
293,0.191435,0.150855,0.140055,0.140055,0.12822,0.1164075,0.1164075,0.0957175,0.01408
294,0.16385,0.1194,0.1103,0.1103,0.098465,0.098465,0.098465,0.081925,0.011835
295,0.163568,0.129818,0.121608,0.121608,0.104388,0.095924,0.095924,0.081784,0.011835
296,0.16892,0.12748,0.12134,0.12134,0.10716,0.0953,0.0953,0.08446,0.01186
297,0.135788,0.101408,0.094918,0.094918,0.086988,0.075054,0.075054,0.067894,0.011934
298,0.08298,0.05287,0.0493,0.0493,0.04475,0.04475,0.04475,0.04149,0.00455
299,0.07392,0.0436,0.04257,0.04257,0.04098,0.04098,0.04098,0.03696,0.00485
300,0.08432,0.05337,0.05214,0.05214,0.04665,0.04665,0.04665,0.04216,0.00572
301,0.61888,0.07209,0.06995,0.06995,0.05908,0.05908,0.05908,0.05285,0.01087
302,0.1661,0.11355,0.10527,0.10527,0.08945,0.08945,0.08945,0.08305,0.01582
303,0.68527,0.13422,0.12902,0.12902,0.09921,0.09921,0.09921,0.09041,0.020705
304,0.73869,0.17928,0.16937,0.16937,0.131665,0.131665,0.131665,0.120265,0.024205
305,0.278535,0.210995,0.202585,0.202585,0.15735,0.1498875,0.1498875,0.1392675,0.02786
306,0.78409,0.2251,0.2141,0.2141,0.159445,0.159445,0.159445,0.144725,0.032415
307,0.83647,0.27458,0.26134,0.26134,0.199065,0.199065,0.199065,0.177885,0.03726
308,0.9909,0.30076,0.28493,0.28493,0.21644,0.21644,0.21644,0.19282,0.04295
309,0.8988,0.33513,0.31686,0.31686,0.2416,0.2416,0.2416,0.21405,0.049235
310,1.068399,0.399989,0.379619,0.379619,0.296999,0.2861045,0.2861045,0.2523145,0.055505
311,1.074014,0.431204,0.408784,0.408784,0.318894,0.303037,0.303037,0.268277,0.06186
312,1.084351,0.490121,0.465451,0.465451,0.367441,0.3462905,0.3462905,0.3070605,0.068265
313,1.092022,0.518572,0.492352,0.492352,0.387132,0.366406,0.366406,0.322076,0.07413
314,1.082146,0.539116,0.510596,0.430836,0.400581,0.379343,0.379343,0.337993,0.07976
315,1.084138,0.574678,0.545748,0.432958,0.403558,0.376334,0.376334,0.334254,0.086005
316,1.078396,0.605936,0.575596,0.436561,0.408051,0.374913,0.374913,0.328673,0.07958
317,1.085624,0.646544,0.614874,0.428659,0.400954,0.360237,0.360237,0.318177,0.07213
318,1.070644,0.654304,0.621604,0.419399,0.392544,0.350562,0.350562,0.307102,0.0646
319,1.055321,0.673541,0.639691,0.408746,0.382721,0.3405305,0.3405305,0.2943405,0.05868
320,1.057041,0.701506,0.663606,0.395781,0.370501,0.3218455,0.3218455,0.2784855,0.05477
321,1.038397,0.688582,0.653122,0.385227,0.360742,0.3084335,0.3084335,0.2707435,0.0523085
322,1.022921,0.691946,0.651366,0.354971,0.331216,0.2837255,0.2837255,0.2500155,0.04779
323,0.999754,0.685109,0.645679,0.323834,0.300774,0.258012,0.258012,0.228062,0.04307
324,0.97467,0.680915,0.638145,0.30343,0.28094,0.24084,0.24084,0.21375,0.0401
325,0.964163,0.684403,0.634003,0.281213,0.259353,0.2244015,0.2244015,0.1965115,0.0349515
326,0.940133,0.680578,0.630463,0.267043,0.245738,0.2185915,0.2185915,0.1892415,0.02868
327,0.93852,0.6867,0.61164,0.24209,0.221265,0.197985,0.197985,0.166985,0.02393
328,0.947279,0.768309,0.627919,0.243979,0.214789,0.1964895,0.1964895,0.1649295,0.01907
329,0.717445,0.213335,0.199125,0.199125,0.180925,0.1664575,0.1664575,0.1396275,0.015
330,0.70399,0.18756,0.17607,0.17607,0.16037,0.14083,0.14083,0.12053,0.01954
331,0.65405,0.13332,0.12373,0.12373,0.11059,0.11059,0.11059,0.09326,0.011835
332,0.18744,0.1325,0.1255,0.1255,0.10953,0.10953,0.10953,0.09372,0.01005
333,0.182408,0.127273,0.120523,0.120523,0.110093,0.098904,0.098904,0.091204,0.011189
334,0.167978,0.112643,0.108833,0.108833,0.106963,0.094659,0.094659,0.083989,0.012304
335,0.140008,0.088933,0.084763,0.084763,0.081773,0.074284,0.074284,0.070004,0.007615
336,0.12516,0.0753,0.07368,0.07368,0.06609,0.06609,0.06609,0.06258,0.00771
337,0.1455,0.0942,0.09122,0.09122,0.08011,0.08011,0.08011,0.07275,0.01111
338,0.15886,0.10433,0.10279,0.10279,0.08795,0.08795,0.08795,0.07926,0.01484
339,0.192275,0.127885,0.123335,0.123335,0.104475,0.104475,0.104475,0.095595,0.017575
340,0.21781,0.146985,0.142135,0.142135,0.119885,0.119885,0.119885,0.108905,0.019395
341,0.22024,0.15655,0.15026,0.15026,0.12262,0.12262,0.12262,0.1096,0.022385
342,0.265488,0.193628,0.184758,0.184758,0.150438,0.143114,0.143114,0.132304,0.025995
343,0.27524,0.20069,0.19041,0.19041,0.1489,0.1489,0.1489,0.1376,0.03031
344,0.47125,0.24,0.22623,0.22623,0.179225,0.179225,0.179225,0.161945,0.03517
345,0.97646,0.26282,0.24778,0.24778,0.19533,0.19533,0.19533,0.17476,0.040615
346,0.53871,0.29923,0.2816,0.2816,0.222945,0.222945,0.222945,0.198895,0.04682
347,1.064206,0.356096,0.336386,0.336386,0.271396,0.261328,0.261328,0.231268,0.053155
348,1.054967,0.381407,0.359657,0.359657,0.288392,0.2742635,0.2742635,0.2426635,0.05943
349,1.116631,0.461973,0.437723,0.437723,0.353013,0.3344655,0.3344655,0.2988855,0.065695
350,1.117389,0.490666,0.464936,0.464936,0.373176,0.3524895,0.3524895,0.3106095,0.071285
351,1.098625,0.511125,0.481995,0.405195,0.38369,0.3633775,0.3633775,0.3212375,0.0768
352,1.110436,0.551086,0.522366,0.409771,0.389241,0.365648,0.365648,0.323628,0.082715
353,1.089282,0.569022,0.539132,0.400567,0.380922,0.354041,0.354041,0.308761,0.08231
354,1.078532,0.589852,0.558432,0.375777,0.363942,0.332681,0.332681,0.290031,0.07419
355,1.080957,0.614907,0.582347,0.372982,0.361147,0.3240585,0.3240585,0.2810085,0.06662
356,1.07018,0.640395,0.606865,0.37536,0.363525,0.32239,0.32239,0.2755,0.0603
357,1.08839,0.68453,0.6362435,0.3700685,0.3582335,0.317275,0.317275,0.272425,0.05562
358,1.058085,0.66929,0.6253795,0.3503345,0.3384995,0.2961625,0.2961625,0.2552625,0.05233
359,1.023789,0.668644,0.630114,0.323969,0.312134,0.2640245,0.2640245,0.2272445,0.04895
360,1.021068,0.676343,0.634238,0.303378,0.291543,0.248209,0.248209,0.215489,0.0446
361,0.89914,0.672985,0.6257,0.28772,0.25643,0.21515,0.21515,0.18738,0.04128
362,0.977365,0.679865,0.6127345,0.2641045,0.2522695,0.2152575,0.2152575,0.1885175,0.037012
363,0.961085,0.670725,0.608834,0.248264,0.236429,0.2067575,0.2067575,0.1818175,0.02985
364,0.905742,0.634652,0.566942,0.201762,0.189927,0.168371,0.168371,0.140851,0.02505
365,0.882424,0.702524,0.562134,0.181354,0.169519,0.153537,0.153537,0.128627,0.02012
366,0.873165,0.692095,0.161715,0.161715,0.14988,0.1372575,0.1372575,0.1152675,0.01533
367,0.217847,0.174817,0.162897,0.162897,0.151062,0.1327435,0.1327435,0.1089235,0.0183185
368,0.17073,0.12521,0.11534,0.11534,0.103505,0.103505,0.103505,0.085365,0.0127
369,0.16746,0.12617,0.11871,0.11871,0.09969,0.09969,0.09969,0.08373,0.011835
370,0.169239,0.131739,0.124719,0.124719,0.108179,0.0978095,0.0978095,0.0846195,0.011835
371,0.162303,0.116733,0.113723,0.113723,0.103303,0.0907315,0.0907315,0.0811515,0.0125715
372,0.11725,0.08578,0.0809,0.0809,0.07338,0.063175,0.063175,0.058625,0.010205
373,0.0838,0.04988,0.04774,0.04774,0.04598,0.04598,0.04598,0.0419,0.00362
374,0.0937,0.05671,0.05329,0.05329,0.05018,0.05018,0.05018,0.04685,0.00678
375,0.08836,0.05917,0.05811,0.05811,0.05042,0.05042,0.05042,0.04418,0.00769
376,0.1343,0.08831,0.08534,0.08534,0.07265,0.07265,0.07265,0.06715,0.01269
377,0.17651,0.12893,0.1204,0.1204,0.094975,0.094975,0.094975,0.088255,0.01801
378,0.70076,0.14908,0.14307,0.14307,0.11023,0.11023,0.11023,0.0992,0.022115
379,0.272627,0.206537,0.195087,0.195087,0.154457,0.1473335,0.1473335,0.1363135,0.0256
380,0.27502,0.2065,0.19716,0.19716,0.14878,0.14878,0.14878,0.13751,0.029595
381,0.93651,0.25319,0.23906,0.23906,0.180585,0.180585,0.180585,0.163185,0.034415
382,0.98518,0.29392,0.27946,0.27946,0.214905,0.214905,0.214905,0.192475,0.03946
383,0.99352,0.30988,0.29286,0.29286,0.2217,0.2217,0.2217,0.19704,0.045655
384,1.034367,0.370627,0.351267,0.351267,0.273052,0.2646735,0.2646735,0.2348635,0.05197
385,1.07633,0.41474,0.39339,0.39339,0.30785,0.294665,0.294665,0.261315,0.058265
386,1.079971,0.459351,0.431791,0.431791,0.338676,0.3203605,0.3203605,0.2847205,0.06461
387,1.090296,0.506016,0.480556,0.480556,0.379506,0.358528,0.358528,0.316118,0.070965
388,1.093673,0.528693,0.499513,0.499513,0.392133,0.3716815,0.3716815,0.3293215,0.07662
389,1.076513,0.551363,0.523013,0.433203,0.403343,0.3793065,0.3793065,0.3383165,0.082315
390,1.088131,0.590261,0.560571,0.436021,0.406996,0.3769205,0.3769205,0.3332105,0.08475
391,1.085535,0.622935,0.591995,0.43456,0.406405,0.3702625,0.3702625,0.3271325,0.07624
392,1.079681,0.655101,0.622871,0.417101,0.389771,0.3475805,0.3475805,0.3056305,0.06857
393,1.071338,0.667638,0.634228,0.424923,0.398438,0.356889,0.356889,0.310709,0.06178
394,1.060473,0.685288,0.651108,0.405253,0.379533,0.3351865,0.3351865,0.2902365,0.05694
395,1.077641,0.715121,0.674561,0.395326,0.370421,0.3183805,0.3183805,0.2774805,0.05315
396,1.032851,0.689266,0.652366,0.378421,0.354291,0.3039055,0.3039055,0.2680455,0.0503855
397,1.018696,0.690951,0.649581,0.333766,0.310286,0.265758,0.265758,0.234108,0.04598
398,0.990309,0.684964,0.644454,0.317479,0.294634,0.2527145,0.2527145,0.2238645,0.0419195
399,0.972363,0.688788,0.638783,0.292103,0.269868,0.2316315,0.2316315,0.2044115,0.0382365
400,0.971917,0.699047,0.648557,0.289787,0.260987,0.2293885,0.2293885,0.2013085,0.0315985
401,0.943029,0.684719,0.622589,0.256129,0.234954,0.2080295,0.2080295,0.1777995,0.0269245
402,0.936108,0.688068,0.614598,0.236768,0.216083,0.195064,0.195064,0.164094,0.02149
403,0.936175,0.757015,0.616625,0.228085,0.200135,0.1848125,0.1848125,0.1541125,0.01683
404,0.703741,0.196601,0.184051,0.184051,0.167051,0.1499705,0.1499705,0.1264305,0.0170805
405,0.231856,0.173706,0.163136,0.163136,0.148806,0.134198,0.134198,0.115928,0.014608
406,0.16984,0.12366,0.11471,0.11471,0.10249,0.10249,0.10249,0.08492,0.011835
407,0.201542,0.143817,0.137387,0.137387,0.124447,0.115031,0.115031,0.100771,0.009416
408,0.179131,0.122891,0.116861,0.116861,0.109211,0.0971755,0.0971755,0.0895655,0.0120355
409,0.152553,0.102483,0.098813,0.098813,0.097873,0.0864965,0.0864965,0.0762765,0.0113765
410,0.13431,0.080075,0.076415,0.076415,0.071625,0.071625,0.071625,0.067155,0.007645
411,0.12838,0.08025,0.07936,0.07936,0.07009,0.07009,0.07009,0.06419,0.00927
412,0.14411,0.093625,0.092925,0.092925,0.080235,0.080235,0.080235,0.072055,0.01269
413,0.180585,0.118355,0.115775,0.115775,0.099025,0.099025,0.099025,0.090185,0.016535
414,0.20428,0.13996,0.13158,0.13158,0.11135,0.11135,0.11135,0.10154,0.01834
415,0.21589,0.150525,0.145025,0.145025,0.120935,0.120935,0.120935,0.107945,0.020445
416,0.25792,0.18185,0.17135,0.17135,0.14065,0.14065,0.14065,0.1281,0.02396
417,0.24922,0.18186,0.17285,0.17285,0.13587,0.13587,0.13587,0.12461,0.027685
418,0.30298,0.22013,0.2084,0.2084,0.16412,0.16412,0.16412,0.15007,0.032445
419,0.49217,0.25476,0.2409,0.2409,0.191675,0.191675,0.191675,0.170865,0.03739
420,0.52233,0.27989,0.26356,0.26356,0.208335,0.208335,0.208335,0.186185,0.04339
421,0.57516,0.3353,0.31659,0.31659,0.255155,0.24698,0.24698,0.21991,0.0496
422,1.075846,0.381266,0.360656,0.360656,0.285021,0.273028,0.273028,0.241688,0.055865
423,1.084176,0.411906,0.388336,0.388336,0.314331,0.298123,0.298123,0.264363,0.06217
424,1.128795,0.491871,0.467061,0.467061,0.371261,0.3505625,0.3505625,0.3122125,0.06823
425,1.102999,0.495429,0.468889,0.468889,0.374119,0.3536895,0.3536895,0.3111795,0.07358
426,1.112285,0.532185,0.504285,0.416765,0.39578,0.3740225,0.3740225,0.3325125,0.079175
427,1.09575,0.55296,0.5238,0.39901,0.37892,0.353875,0.353875,0.310945,0.08572
428,1.100479,0.590409,0.559809,0.402709,0.383599,0.3553995,0.3553995,0.3096395,0.07836
429,1.080618,0.603468,0.571628,0.369863,0.358028,0.324024,0.324024,0.281864,0.07083
430,1.079758,0.627138,0.594168,0.380433,0.368598,0.328904,0.328904,0.284144,0.06361
431,1.084777,0.669227,0.6252315,0.3785965,0.3667615,0.3260585,0.3260585,0.2794985,0.05773
432,1.088455,0.69631,0.643024,0.356939,0.345104,0.3034975,0.3034975,0.2591875,0.05406
433,1.050561,0.667436,0.631776,0.351871,0.332171,0.2871855,0.2871855,0.2485255,0.05082
434,1.030889,0.674464,0.632564,0.313349,0.301514,0.2549895,0.2549895,0.2204295,0.04722
435,1.009141,0.672366,0.632401,0.297131,0.285296,0.2424255,0.2424255,0.2114555,0.0428705
436,0.902553,0.674253,0.611391,0.271401,0.259566,0.2197665,0.2197665,0.1927465,0.0397995
437,0.976272,0.680642,0.6162265,0.2620165,0.2501815,0.216086,0.216086,0.191086,0.0340955
438,0.922545,0.641975,0.587945,0.224355,0.21252,0.1861025,0.1861025,0.1593825,0.02775
439,0.909551,0.700681,0.560291,0.188591,0.176756,0.1590305,0.1590305,0.1318405,0.02285
440,0.867867,0.693027,0.167827,0.167827,0.155992,0.1419535,0.1419535,0.1190235,0.01852
441,0.895273,0.700533,0.168673,0.168673,0.156838,0.1412115,0.1412115,0.1178015,0.01583
442,0.202536,0.157936,0.146886,0.146886,0.135051,0.122178,0.122178,0.101268,0.01383
443,0.15237,0.11384,0.10482,0.10482,0.092985,0.092985,0.092985,0.076185,0.011835
444,0.195545,0.146905,0.137865,0.137865,0.120215,0.1121925,0.1121925,0.0977725,0.011835
445,0.166587,0.127157,0.120847,0.120847,0.106267,0.0945335,0.0945335,0.0832935,0.011835
446,0.14016,0.10418,0.09777,0.09777,0.08947,0.07733,0.07733,0.07008,0.01214
447,0.09728,0.06103,0.05743,0.05743,0.0524,0.0524,0.0524,0.04864,0.00546
448,0.07484,0.04334,0.04216,0.04216,0.04102,0.04102,0.04102,0.03742,0.00354
449,0.09218,0.05731,0.05515,0.05515,0.05013,0.05013,0.05013,0.04609,0.00533
450,0.63723,0.07864,0.07663,0.07663,0.06642,0.06642,0.06642,0.06072,0.01021
451,0.14522,0.10083,0.09346,0.09346,0.07828,0.07828,0.07828,0.07261,0.01518
452,0.71386,0.1477,0.14234,0.14234,0.112995,0.112995,0.112995,0.104235,0.02032
453,0.73266,0.17357,0.16444,0.16444,0.127625,0.127625,0.127625,0.116815,0.02386
454,0.267671,0.205181,0.196281,0.196281,0.151626,0.1442655,0.1442655,0.1338355,0.0275
455,0.80484,0.23448,0.22346,0.22346,0.169545,0.169545,0.169545,0.155145,0.031955
456,0.94998,0.27005,0.25708,0.25708,0.195225,0.195225,0.195225,0.175095,0.03686
457,0.98555,0.30231,0.28649,0.28649,0.2185,0.2185,0.2185,0.19497,0.04241
458,1.01245,0.33753,0.31935,0.31935,0.244555,0.244555,0.244555,0.217575,0.048755
459,1.06357,0.39573,0.3755,0.3755,0.29337,0.28287,0.28287,0.24934,0.05502
460,1.070002,0.429962,0.407532,0.407532,0.318167,0.302666,0.302666,0.268106,0.06135
461,1.086075,0.487555,0.462905,0.462905,0.365465,0.3447125,0.3447125,0.3062525,0.067775
462,1.098531,0.520441,0.494311,0.494311,0.389586,0.3689255,0.3689255,0.3247055,0.073655
463,1.078637,0.535137,0.505177,0.425922,0.395562,0.3746935,0.3746935,0.3337635,0.079255
464,1.09546,0.57935,0.55023,0.436775,0.40731,0.38058,0.38058,0.33892,0.085385
465,1.087801,0.605461,0.575231,0.439376,0.410731,0.3781705,0.3781705,0.3329005,0.08054
466,1.078007,0.640717,0.609147,0.424502,0.396727,0.3567285,0.3567285,0.3154785,0.07291
467,1.076015,0.65828,0.6254,0.423155,0.39621,0.3543175,0.3543175,0.3113175,0.0651
468,1.063351,0.672581,0.638961,0.410046,0.383911,0.3423805,0.3423805,0.2969705,0.05939
469,1.068647,0.706172,0.668292,0.401007,0.375662,0.3276935,0.3276935,0.2842735,0.05505
470,1.043335,0.69332,0.6572,0.389535,0.3649,0.3122675,0.3122675,0.2748575,0.0526325
471,1.025907,0.693202,0.652352,0.356917,0.333072,0.2850835,0.2850835,0.2518635,0.04823
472,1.012137,0.691402,0.650202,0.322877,0.299662,0.2567085,0.2567085,0.2270985,0.04358
473,0.98078,0.686205,0.642715,0.30644,0.2839,0.24337,0.24337,0.21682,0.04053
474,0.970071,0.689596,0.637691,0.285381,0.263441,0.2278505,0.2278505,0.2006405,0.0355905
475,0.947823,0.683523,0.628503,0.265113,0.243733,0.2157465,0.2157465,0.1870265,0.02913
476,0.946253,0.696343,0.619333,0.250373,0.229483,0.2051165,0.2051165,0.1745465,0.0243665
477,0.951454,0.767564,0.627174,0.243984,0.215229,0.196327,0.196327,0.165677,0.01962
478,0.717165,0.212425,0.197875,0.197875,0.179535,0.1655525,0.1655525,0.1379325,0.01531
479,0.706162,0.192482,0.180862,0.180862,0.165112,0.145861,0.145861,0.125371,0.019251
480,0.67086,0.14968,0.13989,0.13989,0.12662,0.119415,0.119415,0.102025,0.011835
481,0.17987,0.129685,0.121755,0.121755,0.104665,0.104665,0.104665,0.089935,0.01098
482,0.199506,0.136681,0.131901,0.131901,0.122651,0.111383,0.111383,0.099753,0.011268
483,0.164998,0.110438,0.104888,0.104888,0.100308,0.088299,0.088299,0.082499,0.012009
484,0.152069,0.099889,0.097589,0.097589,0.092999,0.0845845,0.0845845,0.0760345,0.0084145
485,0.14145,0.084595,0.081425,0.081425,0.074845,0.074845,0.074845,0.070725,0.007765
486,0.14374,0.09349,0.09002,0.09002,0.0789,0.0789,0.0789,0.07187,0.01112
487,0.166875,0.10795,0.1067,0.1067,0.09211,0.09211,0.09211,0.08333,0.01459
488,0.19613,0.12781,0.12433,0.12433,0.10583,0.10583,0.10583,0.09703,0.01743
489,0.201,0.13794,0.13332,0.13332,0.11129,0.11129,0.11129,0.1005,0.01926
490,0.23452,0.16276,0.15663,0.15663,0.12937,0.12937,0.12937,0.11639,0.022115
491,0.269391,0.193631,0.184601,0.184601,0.150931,0.1437355,0.1437355,0.1329555,0.02575
492,0.26724,0.19547,0.18546,0.18546,0.14444,0.14444,0.14444,0.13332,0.029955
493,0.48805,0.24947,0.23489,0.23489,0.188255,0.188255,0.188255,0.171425,0.0348
494,0.49999,0.26095,0.24641,0.24641,0.194405,0.194405,0.194405,0.174275,0.04017
495,0.5304,0.29566,0.27839,0.27839,0.22024,0.22024,0.22024,0.19648,0.046315
496,1.063493,0.358223,0.338783,0.338783,0.274338,0.2644865,0.2644865,0.2348365,0.05261
497,1.060543,0.379723,0.358403,0.358403,0.287658,0.2737915,0.2737915,0.2423915,0.05891
498,1.107018,0.4534315,0.4296215,0.4296215,0.3452215,0.326969,0.326969,0.291589,0.065275
499,1.127975,0.4973755,0.4717555,0.4717555,0.3804305,0.3597825,0.3597825,0.3174325,0.070775
500,1.101447,0.511077,0.481647,0.405312,0.383712,0.3635185,0.3635185,0.3215685,0.076335
501,1.10484,0.54712,0.51853,0.407385,0.38671,0.363435,0.363435,0.321415,0.08225
502,1.109364,0.574914,0.545194,0.408864,0.389084,0.362532,0.362532,0.317492,0.08302
503,1.067802,0.585732,0.554502,0.372982,0.361147,0.330316,0.330316,0.286936,0.07467
504,1.089249,0.621154,0.588624,0.377879,0.366044,0.3293945,0.3293945,0.2858345,0.06718
505,1.080391,0.643221,0.609861,0.383196,0.371361,0.3302455,0.3302455,0.2818655,0.06083
506,1.086237,0.685267,0.6379485,0.3696535,0.3578185,0.3171285,0.3171285,0.2714385,0.05599
507,1.078354,0.688269,0.638769,0.350934,0.339099,0.296952,0.296952,0.254782,0.05242
508,1.028874,0.666719,0.628359,0.328364,0.316529,0.269112,0.269112,0.231912,0.04937
509,1.014939,0.676104,0.630519,0.300849,0.289014,0.2456195,0.2456195,0.2120595,0.04501
510,0.987539,0.666284,0.616719,0.279159,0.267324,0.2258545,0.2258545,0.1971645,0.0414695
511,0.986583,0.683983,0.61588,0.26867,0.256835,0.2195215,0.2195215,0.1926515,0.0373135
512,0.944291,0.663681,0.599975,0.240145,0.22831,0.1982305,0.1982305,0.1729805,0.03019
513,0.922991,0.644451,0.577101,0.212241,0.200406,0.1781905,0.1781905,0.1500205,0.02534
514,0.876514,0.699214,0.558824,0.179304,0.167469,0.151337,0.151337,0.125937,0.02069
515,0.864119,0.687519,0.157749,0.157749,0.145914,0.1337995,0.1337995,0.1114095,0.0157
516,0.234683,0.182943,0.170853,0.170853,0.159018,0.1410615,0.1410615,0.1173415,0.0179565
517,0.15581,0.11821,0.10795,0.10795,0.096115,0.096115,0.096115,0.077905,0.01281
518,0.14817,0.10909,0.10158,0.10158,0.089745,0.089745,0.089745,0.074085,0.011835
519,0.175054,0.134804,0.127524,0.127524,0.110494,0.100427,0.100427,0.087527,0.011835
520,0.14311,0.10807,0.10485,0.10485,0.09395,0.081415,0.081415,0.071555,0.012535
521,0.126047,0.089587,0.085787,0.085787,0.077537,0.0671535,0.0671535,0.0630235,0.0103835
522,0.08386,0.04975,0.0489,0.0489,0.04769,0.04769,0.04769,0.04193,0.00555
523,0.07482,0.04275,0.04113,0.04113,0.03911,0.03911,0.03911,0.03741,0.00523
524,0.10374,0.06801,0.0667,0.0667,0.05905,0.05905,0.05905,0.05187,0.00765
525,0.13596,0.08816,0.08561,0.08561,0.07318,0.07318,0.07318,0.06798,0.01243
526,0.17321,0.1279,0.11912,0.11912,0.093785,0.093785,0.093785,0.086605,0.01787
527,0.72326,0.1612,0.15524,0.15524,0.122495,0.122495,0.122495,0.111375,0.022005
528,0.25621,0.19232,0.18001,0.18001,0.139345,0.139345,0.139345,0.128105,0.02555
529,0.26966,0.20362,0.19453,0.19453,0.14621,0.14621,0.14621,0.13483,0.029445
530,0.95141,0.25871,0.24523,0.24523,0.186845,0.186845,0.186845,0.169555,0.03422
531,0.9727,0.28576,0.27179,0.27179,0.207335,0.207335,0.207335,0.185245,0.039215
532,0.9906,0.31143,0.29451,0.29451,0.22349,0.22349,0.22349,0.19862,0.04536
533,1.053178,0.381908,0.362728,0.362728,0.284673,0.276584,0.276584,0.246894,0.05165
534,1.067497,0.407487,0.386537,0.386537,0.301182,0.2883835,0.2883835,0.2552435,0.05794
535,1.084627,0.463167,0.436697,0.436697,0.343677,0.3257235,0.3257235,0.2895635,0.06438
536,1.090463,0.506793,0.481653,0.481653,0.380798,0.3597515,0.3597515,0.3177615,0.07067
537,1.095162,0.529702,0.501652,0.501652,0.394602,0.374086,0.374086,0.331446,0.07625
538,1.084723,0.556993,0.528973,0.434223,0.404303,0.3807815,0.3807815,0.3398115,0.08191
539,1.083552,0.585862,0.556402,0.430122,0.401047,0.371401,0.371401,0.328171,0.08543
540,1.098513,0.629283,0.598403,0.437798,0.409588,0.3739265,0.3739265,0.3300465,0.07666
541,1.08615,0.65407,0.62215,0.420505,0.3931,0.350785,0.350785,0.308845,0.06936
542,1.074915,0.667265,0.634105,0.41856,0.392,0.3503375,0.3503375,0.3046575,0.0623
543,1.063993,0.692183,0.658043,0.410378,0.384608,0.3404365,0.3404365,0.2948965,0.05711
544,1.082758,0.717983,0.677863,0.393458,0.368483,0.317039,0.317039,0.276139,0.0536
545,1.033552,0.690457,0.654367,0.376002,0.351797,0.301101,0.301101,0.264851,0.050696
546,1.020704,0.695779,0.654489,0.339254,0.315714,0.270727,0.270727,0.238497,0.04632
547,0.997176,0.687291,0.647511,0.314446,0.291591,0.249523,0.249523,0.220743,0.042068
548,0.978924,0.694169,0.638114,0.293134,0.270909,0.232302,0.232302,0.204972,0.038607
549,0.961373,0.683673,0.634533,0.276913,0.255268,0.2231515,0.2231515,0.1953415,0.0321165
550,0.946023,0.678933,0.620043,0.254143,0.233018,0.2066565,0.2066565,0.1766865,0.02685
551,0.951348,0.697648,0.612598,0.236698,0.216043,0.194804,0.194804,0.163714,0.02191
552,0.941431,0.758001,0.617611,0.230151,0.201996,0.1861605,0.1861605,0.1555105,0.0176
553,0.707866,0.196276,0.183616,0.183616,0.166436,0.149638,0.149638,0.125848,0.016798
554,0.240439,0.179229,0.168569,0.168569,0.154039,0.1383395,0.1383395,0.1202195,0.0156995
555,0.17192,0.12506,0.11596,0.11596,0.10355,0.10355,0.10355,0.08596,0.011835
556,0.204695,0.14622,0.13915,0.13915,0.1261,0.1169575,0.1169575,0.1023475,0.0091425
557,0.183993,0.125328,0.119128,0.119128,0.111138,0.0991665,0.0991665,0.0919965,0.0119715
558,0.155218,0.104113,0.099743,0.099743,0.099163,0.087599,0.087599,0.077609,0.011564
559,0.13479,0.079585,0.076335,0.076335,0.071625,0.071625,0.071625,0.067395,0.007635
560,0.13047,0.080825,0.079785,0.079785,0.070765,0.070765,0.070765,0.065235,0.00902
561,0.14199,0.091635,0.091295,0.091295,0.078865,0.078865,0.078865,0.070995,0.01243
562,0.17676,0.11633,0.11388,0.11388,0.09729,0.09729,0.09729,0.08829,0.01647
563,0.20951,0.142945,0.133865,0.133865,0.113745,0.113745,0.113745,0.104055,0.018235
564,0.21243,0.148175,0.142785,0.142785,0.119105,0.119105,0.119105,0.106215,0.020275
565,0.25456,0.18004,0.16996,0.16996,0.13957,0.13957,0.13957,0.12685,0.023765
566,0.25038,0.18161,0.17293,0.17293,0.13645,0.13645,0.13645,0.12519,0.027485
567,0.29517,0.21676,0.20517,0.20517,0.161165,0.161165,0.161165,0.147255,0.03217
568,0.34307,0.25234,0.23868,0.23868,0.189705,0.189705,0.189705,0.169145,0.03714
569,0.52444,0.2803,0.26411,0.26411,0.20929,0.20929,0.20929,0.18712,0.042985
570,1.032139,0.328509,0.309979,0.309979,0.248929,0.2410295,0.2410295,0.2142295,0.049215
571,1.086167,0.386927,0.366377,0.366377,0.290592,0.2788885,0.2788885,0.2472085,0.05548
572,1.075493,0.403123,0.380493,0.380493,0.306833,0.2909365,0.2909365,0.2573865,0.061825
573,1.120564,0.4907615,0.4659215,0.4659215,0.3705515,0.350157,0.350157,0.311817,0.06786
574,1.111389,0.499619,0.473169,0.473169,0.378774,0.3583095,0.3583095,0.3156895,0.073305
575,1.106229,0.525499,0.497759,0.414369,0.393339,0.3717845,0.3717845,0.3300945,0.07899
576,1.088226,0.554346,0.525196,0.397516,0.377381,0.352583,0.352583,0.309483,0.085415
577,1.113761,0.594306,0.563676,0.409851,0.390666,0.3626505,0.3626505,0.3164305,0.07861
578,1.073175,0.602375,0.570745,0.36481,0.352975,0.3193825,0.3193825,0.2771525,0.07137
579,1.07871,0.629785,0.596725,0.37273,0.360895,0.321545,0.321545,0.276815,0.06402
580,1.092284,0.669859,0.6264985,0.3872635,0.3754285,0.334652,0.334652,0.288322,0.05801
581,1.089777,0.701662,0.6484095,0.3568745,0.3450395,0.3036335,0.3036335,0.2593235,0.05448
582,1.053516,0.672011,0.636171,0.351906,0.332291,0.287578,0.287578,0.248318,0.05079
583,1.033829,0.675704,0.633734,0.317459,0.305624,0.2586645,0.2586645,0.2239845,0.04765
584,0.98811,0.66492,0.61995,0.28595,0.274115,0.231125,0.231125,0.200025,0.04299
585,0.889517,0.659977,0.604177,0.265527,0.253692,0.2135835,0.2135835,0.1870635,0.0401085
586,0.968529,0.676569,0.609994,0.257304,0.245469,0.2109245,0.2109245,0.1866045,0.0345445
587,0.926494,0.651054,0.588908,0.226198,0.214363,0.187507,0.187507,0.161337,0.02811
588,0.917248,0.703518,0.563128,0.192278,0.180443,0.162564,0.162564,0.135544,0.02302
589,0.861825,0.689275,0.164715,0.164715,0.15288,0.1385825,0.1385825,0.1165125,0.01872
590,0.870999,0.687249,0.155479,0.155479,0.143644,0.1284345,0.1284345,0.1057545,0.01529
591,0.219846,0.168606,0.157556,0.157556,0.145721,0.131893,0.131893,0.109923,0.0144
592,0.14615,0.11175,0.10241,0.10241,0.090575,0.090575,0.090575,0.073075,0.011835
593,0.177144,0.138734,0.129524,0.129524,0.111584,0.103892,0.103892,0.088572,0.011835
594,0.171689,0.130839,0.124449,0.124449,0.109469,0.0978345,0.0978345,0.0858445,0.011835
595,0.124034,0.095844,0.090044,0.090044,0.081364,0.069047,0.069047,0.062017,0.012317
596,0.11331,0.07736,0.07368,0.07368,0.06844,0.061205,0.061205,0.056655,0.007235
597,0.07458,0.04329,0.042,0.042,0.04087,0.04087,0.04087,0.03729,0.00438
598,0.08196,0.05265,0.04928,0.04928,0.04443,0.04443,0.04443,0.04098,0.00485
599,0.62872,0.07419,0.07221,0.07221,0.06225,0.06225,0.06225,0.05656,0.00996
600,0.14854,0.10075,0.09442,0.09442,0.07954,0.07954,0.07954,0.07427,0.01488
601,0.68127,0.13037,0.12496,0.12496,0.096095,0.096095,0.096095,0.087875,0.02017
602,0.74268,0.17718,0.16913,0.16913,0.132735,0.132735,0.132735,0.122085,0.02369
603,0.266367,0.204337,0.195067,0.195067,0.150807,0.1433835,0.1433835,0.1331835,0.02733
604,0.78918,0.22477,0.2141,0.2141,0.160895,0.160895,0.160895,0.147375,0.031725
605,0.95319,0.273,0.26004,0.26004,0.19862,0.19862,0.19862,0.17887,0.036555
606,0.98263,0.29818,0.28274,0.28274,0.21517,0.21517,0.21517,0.19243,0.04207
607,0.99948,0.33119,0.31311,0.31311,0.238845,0.238845,0.238845,0.212295,0.048355
608,1.068463,0.398243,0.378093,0.378093,0.296463,0.2863015,0.2863015,0.2533815,0.05463
609,1.068623,0.426123,0.403963,0.403963,0.315038,0.2999415,0.2999415,0.2659815,0.06099
610,1.081452,0.482882,0.458352,0.458352,0.361402,0.341021,0.341021,0.303121,0.067435
611,1.091668,0.518388,0.492268,0.492268,0.387908,0.367169,0.367169,0.322899,0.07339
612,1.086152,0.537772,0.508032,0.429017,0.398657,0.377956,0.377956,0.336876,0.079015
613,1.084398,0.573648,0.544868,0.429328,0.399863,0.373559,0.373559,0.332539,0.085085
614,1.080722,0.603602,0.573312,0.434922,0.406277,0.373951,0.373951,0.328621,0.08079
615,1.087186,0.641741,0.610211,0.427676,0.399881,0.360443,0.360443,0.318863,0.0732
616,1.077453,0.657728,0.625088,0.417013,0.390033,0.3480215,0.3480215,0.3052915,0.06551
617,1.061805,0.674285,0.640535,0.40912,0.38296,0.3416675,0.3416675,0.2953375,0.05942
618,1.068185,0.706625,0.670115,0.40183,0.37646,0.3289925,0.3289925,0.2849625,0.05528
619,1.047989,0.696964,0.661564,0.385899,0.361294,0.3085195,0.3085195,0.2703795,0.0527745
620,1.025424,0.694899,0.655419,0.356984,0.333144,0.284827,0.284827,0.250477,0.048317
621,1.008266,0.691941,0.651971,0.323626,0.300466,0.257648,0.257648,0.227748,0.04399
622,0.983169,0.684424,0.641889,0.301859,0.279289,0.2386995,0.2386995,0.2116595,0.0405895
623,0.969604,0.691294,0.637534,0.285744,0.263734,0.227857,0.227857,0.199867,0.035877
624,0.94468,0.68012,0.62888,0.26598,0.244535,0.216405,0.216405,0.187745,0.02953
625,0.948708,0.684928,0.612178,0.244238,0.223313,0.198434,0.198434,0.167984,0.024879
626,0.955819,0.771799,0.631409,0.248489,0.220454,0.2013495,0.2013495,0.1700995,0.01964
627,0.722558,0.209708,0.194698,0.194698,0.176018,0.162524,0.162524,0.134924,0.01514
628,0.703113,0.187363,0.175693,0.175693,0.159893,0.1409465,0.1409465,0.1202765,0.0189465
629,0.680199,0.155379,0.145549,0.145549,0.132219,0.1240695,0.1240695,0.1065195,0.011835
630,0.17515,0.128335,0.120935,0.120935,0.103865,0.103865,0.103865,0.087575,0.01064
631,0.187859,0.131409,0.124599,0.124599,0.113599,0.1028695,0.1028695,0.0939295,0.0107295
632,0.163076,0.109896,0.106906,0.106906,0.104006,0.091668,0.091668,0.081538,0.012338
633,0.141474,0.091649,0.087009,0.087009,0.084559,0.075937,0.075937,0.070737,0.008622
634,0.13213,0.079355,0.077495,0.077495,0.070035,0.070035,0.070035,0.066065,0.007655
635,0.13861,0.090855,0.087395,0.087395,0.076895,0.076895,0.076895,0.069305,0.0105
636,0.15331,0.101645,0.100195,0.100195,0.085665,0.085665,0.085665,0.076655,0.01453
637,0.187395,0.124235,0.121125,0.121125,0.102795,0.102795,0.102795,0.093685,0.017375
638,0.20376,0.13916,0.13457,0.13457,0.1127,0.1127,0.1127,0.10188,0.01916
639,0.21428,0.15377,0.1477,0.1477,0.12082,0.12082,0.12082,0.10714,0.02196
640,0.264754,0.193494,0.183944,0.183944,0.150384,0.143157,0.143157,0.131717,0.02555
641,0.26536,0.19409,0.18442,0.18442,0.14408,0.14408,0.14408,0.13268,0.029725
642,0.46939,0.23951,0.22441,0.22441,0.178045,0.178045,0.178045,0.161375,0.03453
643,0.50005,0.26076,0.24617,0.24617,0.194495,0.194495,0.194495,0.174065,0.03984
644,0.52875,0.29139,0.274,0.274,0.216195,0.216195,0.216195,0.192365,0.04597
645,1.0505,0.34888,0.32941,0.32941,0.2653,0.255775,0.255775,0.226555,0.052275
646,1.067668,0.379418,0.357928,0.357928,0.287483,0.273949,0.273949,0.242289,0.05861
647,1.103528,0.4458955,0.4220955,0.4220955,0.3380555,0.320149,0.320149,0.284989,0.06501
648,1.122267,0.493426,0.467746,0.467746,0.376781,0.3560035,0.3560035,0.3140135,0.07052
649,1.104654,0.508914,0.479934,0.403814,0.382384,0.362082,0.362082,0.319852,0.07612
650,1.097548,0.542348,0.513818,0.405178,0.384403,0.361259,0.361259,0.319119,0.08198
651,1.100726,0.570446,0.540586,0.404486,0.384616,0.358208,0.358208,0.312668,0.0834
652,1.095441,0.601621,0.570401,0.394476,0.375526,0.3450605,0.3450605,0.3005305,0.07512
653,1.084395,0.616,0.58353,0.368195,0.35636,0.3200475,0.3200475,0.2765275,0.06744
654,1.079386,0.645491,0.612001,0.378996,0.367161,0.325863,0.325863,0.277623,0.06099
655,1.092042,0.684627,0.6375805,0.3771055,0.3652705,0.324636,0.324636,0.278376,0.05611
656,1.083698,0.690613,0.64057,0.348145,0.33631,0.294174,0.294174,0.252164,0.05273
657,1.031116,0.666021,0.628001,0.328226,0.316391,0.269043,0.269043,0.231393,0.04938
658,1.020351,0.676176,0.632111,0.303261,0.291426,0.2477455,0.2477455,0.2143855,0.04537
659,0.881671,0.660731,0.612821,0.275711,0.263876,0.2222555,0.2222555,0.1933255,0.0416205
660,0.91283,0.6819,0.6125295,0.2658895,0.2540545,0.216315,0.216315,0.188925,0.0377395
661,0.947293,0.664543,0.6017615,0.2423215,0.2304865,0.1998765,0.1998765,0.1748365,0.03061
662,0.911478,0.638138,0.573698,0.208928,0.197093,0.174399,0.174399,0.146589,0.02564
663,0.874981,0.697841,0.557451,0.178411,0.166576,0.1502755,0.1502755,0.1243255,0.02076
664,0.872185,0.691205,0.161675,0.161675,0.14984,0.1381725,0.1381725,0.1159225,0.01589
665,0.21571,0.17318,0.16089,0.16089,0.149055,0.131415,0.131415,0.107855,0.01764
666,0.1747,0.1353,0.12509,0.12509,0.113255,0.10566,0.10566,0.08735,0.01289
667,0.15183,0.11097,0.10332,0.10332,0.091485,0.091485,0.091485,0.075915,0.011835
668,0.164674,0.129754,0.122344,0.122344,0.105084,0.095317,0.095317,0.082337,0.011835
669,0.151776,0.112936,0.109796,0.109796,0.098896,0.086388,0.086388,0.075888,0.012508
670,0.11708,0.08567,0.08172,0.08172,0.07321,0.06263,0.06263,0.05854,0.01058
671,0.0798,0.04774,0.04691,0.04691,0.04555,0.04555,0.04555,0.0399,0.00389
672,0.07296,0.04105,0.03979,0.03979,0.0379,0.0379,0.0379,0.03648,0.0053
673,0.09004,0.05997,0.0588,0.0588,0.05141,0.05141,0.05141,0.04502,0.00739
674,0.12634,0.0829,0.08036,0.08036,0.06817,0.06817,0.06817,0.06317,0.01219
675,0.17428,0.12803,0.11907,0.11907,0.09401,0.09401,0.09401,0.08714,0.01773
676,0.69906,0.14732,0.14151,0.14151,0.109355,0.109355,0.109355,0.099365,0.02187
677,0.25716,0.1926,0.17987,0.17987,0.13965,0.13965,0.13965,0.12858,0.02543
678,0.26997,0.20238,0.19345,0.19345,0.145645,0.145645,0.145645,0.134985,0.02927
679,0.81224,0.24731,0.23446,0.23446,0.17657,0.17657,0.17657,0.1601,0.034035
680,0.97056,0.28418,0.27021,0.27021,0.20598,0.20598,0.20598,0.18373,0.038945
681,1.0016,0.31149,0.29471,0.29471,0.223955,0.223955,0.223955,0.199555,0.04507
682,1.035237,0.368447,0.349457,0.349457,0.271687,0.2639485,0.2639485,0.2347585,0.051365
683,1.071301,0.407571,0.386521,0.386521,0.301421,0.2889255,0.2889255,0.2555855,0.057635
684,1.088728,0.455818,0.429988,0.429988,0.337303,0.319709,0.319709,0.284359,0.064045
685,1.082393,0.501243,0.476213,0.476213,0.375593,0.3545115,0.3545115,0.3136415,0.070425
686,1.099666,0.531076,0.502996,0.502996,0.396141,0.375568,0.375568,0.332828,0.07599
687,1.076553,0.545813,0.517973,0.431303,0.401303,0.3781965,0.3781965,0.3384665,0.08169
688,1.085572,0.584782,0.555352,0.429957,0.400817,0.371551,0.371551,0.329151,0.08582
689,1.082492,0.617712,0.587062,0.431247,0.402977,0.367916,0.367916,0.324336,0.07713
690,1.08664,0.652725,0.620785,0.42047,0.393025,0.350675,0.350675,0.309495,0.06958
691,1.075255,0.663355,0.630385,0.41492,0.388305,0.3466225,0.3466225,0.3025125,0.06276
692,1.059783,0.685208,0.651058,0.404883,0.379073,0.3352365,0.3352365,0.2900765,0.05724
693,1.078194,0.716804,0.675604,0.393349,0.368324,0.317307,0.317307,0.276647,0.05375
694,1.037536,0.689141,0.652591,0.372496,0.348261,0.297343,0.297343,0.261693,0.050918
695,1.024268,0.696683,0.653803,0.339318,0.315743,0.270314,0.270314,0.238434,0.04647
696,0.999307,0.687272,0.646962,0.315197,0.292237,0.2501385,0.2501385,0.2219685,0.0420985
697,0.980478,0.689173,0.633418,0.289408,0.267113,0.228309,0.228309,0.201579,0.038804
698,0.965881,0.684211,0.632251,0.275141,0.253446,0.2209105,0.2209105,0.1935105,0.0325355
699,0.942649,0.678439,0.618949,0.253129,0.231889,0.2060595,0.2060595,0.1767995,0.02717
700,0.950747,0.690227,0.602897,0.227857,0.207112,0.1857835,0.1857835,0.1552235,0.02229
701,0.947256,0.763906,0.623516,0.236216,0.207671,0.191433,0.191433,0.160693,0.01738
702,0.70608,0.19372,0.18074,0.18074,0.16327,0.14689,0.14689,0.12276,0.01638
703,0.245631,0.191951,0.181281,0.181281,0.159496,0.1428455,0.1428455,0.1228155,0.0166505
704,0.17596,0.12734,0.11821,0.11821,0.10572,0.10572,0.10572,0.08798,0.011835
705,0.187945,0.138155,0.131115,0.131115,0.117285,0.1085225,0.1085225,0.0939725,0.00919
706,0.179586,0.123681,0.117561,0.117561,0.109301,0.097443,0.097443,0.089793,0.011858
707,0.159182,0.106682,0.101952,0.101952,0.101112,0.089461,0.089461,0.079591,0.011651
708,0.12432,0.07442,0.07098,0.07098,0.06657,0.06657,0.06657,0.06216,0.00764
709,0.14208,0.08645,0.08545,0.08545,0.0765,0.0765,0.0765,0.07104,0.00895
710,0.13658,0.08838,0.0883,0.0883,0.07621,0.07621,0.07621,0.06829,0.01209
711,0.172355,0.1136,0.11122,0.11122,0.09477,0.09477,0.09477,0.08607,0.01637
712,0.21321,0.142155,0.133815,0.133815,0.113845,0.113845,0.113845,0.104485,0.01816
713,0.2081,0.1444,0.13922,0.13922,0.11585,0.11585,0.11585,0.10353,0.02012
714,0.24712,0.17425,0.16474,0.16474,0.13457,0.13457,0.13457,0.12211,0.023595
715,0.265389,0.194969,0.186519,0.186519,0.150259,0.1428745,0.1428745,0.1319545,0.027335
716,0.28669,0.21018,0.19875,0.19875,0.154965,0.154965,0.154965,0.141565,0.03195
717,0.4861,0.25078,0.23728,0.23728,0.18854,0.18854,0.18854,0.16876,0.036905
718,0.51565,0.27341,0.25751,0.25751,0.202995,0.202995,0.202995,0.181195,0.04268
719,0.553335,0.322585,0.304275,0.304275,0.24352,0.2359175,0.2359175,0.2098275,0.04892
720,1.090224,0.388024,0.367554,0.367554,0.291659,0.280252,0.280252,0.248642,0.05518
721,1.067512,0.394272,0.371852,0.371852,0.298407,0.282831,0.282831,0.249851,0.06161
722,1.122436,0.4863055,0.4614755,0.4614755,0.3669755,0.346898,0.346898,0.308998,0.06761
723,1.11256,0.49762,0.47131,0.47131,0.377165,0.35667,0.35667,0.31447,0.07306
724,1.092352,0.515212,0.487572,0.408847,0.387672,0.366311,0.366311,0.324921,0.078725
725,1.101241,0.555911,0.526761,0.401276,0.381121,0.3564955,0.3564955,0.3136055,0.085115
726,1.095595,0.582315,0.551955,0.402135,0.38285,0.3549875,0.3549875,0.3091875,0.07909
727,1.07618,0.600205,0.568475,0.36861,0.356775,0.323545,0.323545,0.281485,0.07154
728,1.080565,0.625555,0.592615,0.37403,0.362195,0.3231825,0.3231825,0.2789225,0.06424
729,1.086092,0.663422,0.620598,0.384343,0.372508,0.331691,0.331691,0.285721,0.05825
730,1.090608,0.697183,0.644811,0.360616,0.348781,0.307409,0.307409,0.263309,0.05454
731,1.048261,0.668776,0.633036,0.349151,0.329826,0.2854305,0.2854305,0.2459805,0.05094
732,1.039308,0.674623,0.633553,0.323718,0.311883,0.264719,0.264719,0.229549,0.04777
733,0.991291,0.665631,0.622701,0.288711,0.276876,0.2340605,0.2340605,0.2029305,0.0428155
734,0.881199,0.655829,0.600959,0.261949,0.250114,0.2100395,0.2100395,0.1833195,0.0400745
735,0.989735,0.687085,0.6232205,0.2705405,0.2587055,0.2240225,0.2240225,0.1986325,0.034683
736,0.926886,0.650016,0.590774,0.227974,0.216139,0.189198,0.189198,0.164118,0.02842
737,0.906302,0.702552,0.562162,0.191402,0.179567,0.161451,0.161451,0.134141,0.02313
738,0.870377,0.695327,0.170787,0.170787,0.158952,0.1447185,0.1447185,0.1221185,0.01944
739,0.870506,0.689746,0.157796,0.157796,0.145961,0.131163,0.131163,0.108603,0.01529
740,0.220767,0.169987,0.158957,0.158957,0.147122,0.1325535,0.1325535,0.1103835,0.01466
741,0.15325,0.11524,0.10581,0.10581,0.093975,0.093975,0.093975,0.076625,0.011835
742,0.169549,0.133889,0.125559,0.125559,0.107419,0.1000745,0.1000745,0.0847745,0.011835
743,0.174946,0.132526,0.126156,0.126156,0.111116,0.099693,0.099693,0.087473,0.011835
744,0.130062,0.098382,0.093392,0.093392,0.084482,0.072241,0.072241,0.065031,0.012241
745,0.111335,0.076685,0.072925,0.072925,0.067525,0.0596075,0.0596075,0.0556675,0.0079175
746,0.08202,0.04737,0.04601,0.04601,0.04498,0.04498,0.04498,0.04101,0.00536
747,0.08268,0.05271,0.04937,0.04937,0.0447,0.0447,0.0447,0.04134,0.00467
748,0.62568,0.07161,0.06968,0.06968,0.05999,0.05999,0.05999,0.05402,0.00969
749,0.1448,0.09793,0.09215,0.09215,0.07753,0.07753,0.07753,0.0724,0.01462
750,0.67945,0.12775,0.12259,0.12259,0.09419,0.09419,0.09419,0.08611,0.019965
751,0.72888,0.16875,0.16106,0.16106,0.125195,0.125195,0.125195,0.114675,0.0235
752,0.268836,0.204576,0.195476,0.195476,0.151726,0.144318,0.144318,0.134418,0.02714
753,0.77902,0.21778,0.20727,0.20727,0.154735,0.154735,0.154735,0.141805,0.0315
754,0.96472,0.27869,0.26449,0.26449,0.20341,0.20341,0.20341,0.18386,0.03635
755,0.98118,0.29157,0.27638,0.27638,0.20907,0.20907,0.20907,0.1869,0.041875
756,1.00394,0.32809,0.3101,0.3101,0.23618,0.23618,0.23618,0.21013,0.048095
757,1.068116,0.396556,0.376426,0.376426,0.295106,0.285108,0.285108,0.252608,0.054455
758,1.068749,0.420739,0.398799,0.398799,0.310229,0.2953395,0.2953395,0.2619895,0.06076
759,1.082367,0.480317,0.455767,0.455767,0.359217,0.3389935,0.3389935,0.3013335,0.0672
760,1.097156,0.517966,0.492026,0.492026,0.388066,0.367243,0.367243,0.323363,0.073155
761,1.08088,0.53075,0.50125,0.4225,0.39211,0.371395,0.371395,0.330585,0.07875
762,1.085346,0.572256,0.543356,0.431071,0.401531,0.375268,0.375268,0.334438,0.084885
763,1.092534,0.603814,0.573814,0.439404,0.410689,0.378547,0.378547,0.334317,0.08134
764,1.074823,0.636113,0.604653,0.423793,0.395963,0.3568765,0.3568765,0.3156165,0.07349
765,1.07886,0.660385,0.627615,0.4222,0.39521,0.35308,0.35308,0.31075,0.06562
766,1.069129,0.671244,0.637774,0.413279,0.387079,0.3458045,0.3458045,0.3004645,0.05989
767,1.072358,0.702953,0.666893,0.399008,0.373623,0.326309,0.326309,0.282569,0.05535
768,1.056772,0.708807,0.668267,0.388592,0.363982,0.311091,0.311091,0.272871,0.052891
769,1.03175,0.692655,0.653265,0.35658,0.332725,0.28432,0.28432,0.2506,0.04866
770,1.011609,0.692324,0.651824,0.324069,0.300854,0.2580845,0.2580845,0.2280045,0.044
771,0.983003,0.682908,0.640968,0.306593,0.284038,0.2435065,0.2435065,0.2169365,0.0405315
772,0.972253,0.688673,0.634433,0.282883,0.260953,0.2249915,0.2249915,0.1976715,0.0359615
773,0.950664,0.681854,0.630374,0.266864,0.245464,0.217082,0.217082,0.188442,0.02952
774,0.942449,0.688359,0.617319,0.249519,0.228614,0.2034145,0.2034145,0.1740245,0.0251995
775,0.946385,0.763415,0.623025,0.240295,0.212575,0.1934475,0.1934475,0.1632175,0.01997
776,0.724113,0.216143,0.201213,0.201213,0.182693,0.1694915,0.1694915,0.1413515,0.01559
777,0.706065,0.189505,0.177605,0.177605,0.161505,0.1428175,0.1428175,0.1227075,0.0186875
778,0.66835,0.14974,0.13991,0.13991,0.12656,0.11782,0.11782,0.10066,0.011835
779,0.19251,0.137325,0.129265,0.129265,0.111535,0.111535,0.111535,0.096255,0.01109
780,0.183455,0.12934,0.12421,0.12421,0.11408,0.1032775,0.1032775,0.0917275,0.0108025
781,0.165643,0.111078,0.105648,0.105648,0.100618,0.0886315,0.0886315,0.0828215,0.0119865
782,0.152274,0.100319,0.097749,0.097749,0.093949,0.084727,0.084727,0.076137,0.009222
783,0.12993,0.079525,0.075555,0.075555,0.069365,0.069365,0.069365,0.064965,0.007685
784,0.14455,0.092935,0.089745,0.089745,0.078875,0.078875,0.078875,0.072275,0.01087
785,0.15696,0.10348,0.10201,0.10201,0.08791,0.08791,0.08791,0.07848,0.0141
786,0.18893,0.12446,0.12149,0.12149,0.10337,0.10337,0.10337,0.09436,0.01715
787,0.20031,0.136965,0.132515,0.132515,0.110905,0.110905,0.110905,0.100155,0.01899
788,0.233455,0.16245,0.15639,0.15639,0.12986,0.12986,0.12986,0.11619,0.02167
789,0.267117,0.193687,0.184307,0.184307,0.151247,0.1440985,0.1440985,0.1321785,0.025285
790,0.26232,0.19207,0.18252,0.18252,0.14252,0.14252,0.14252,0.13116,0.02941
791,0.47514,0.24048,0.22604,0.22604,0.17994,0.17994,0.17994,0.1636,0.034265
792,0.49666,0.25829,0.24399,0.24399,0.19271,0.19271,0.19271,0.17247,0.039445
793,0.52459,0.28811,0.27093,0.27093,0.213505,0.213505,0.213505,0.189885,0.04559
794,1.054256,0.348516,0.329226,0.329226,0.265491,0.256088,0.256088,0.227388,0.0519
795,1.071294,0.378764,0.357554,0.357554,0.287574,0.274182,0.274182,0.242782,0.058145
796,1.080315,0.425755,0.402115,0.402115,0.32575,0.3080125,0.3080125,0.2734925,0.06453
797,1.133043,0.498298,0.472598,0.472598,0.382263,0.3614165,0.3614165,0.3198265,0.070075
798,1.10594,0.50516,0.47603,0.40031,0.378995,0.35868,0.35868,0.31697,0.07572
799,1.092814,0.536524,0.508014,0.402639,0.381979,0.358962,0.358962,0.317362,0.081585
800,1.113096,0.574736,0.544896,0.408256,0.388486,0.362178,0.362178,0.317388,0.08377
801,1.069968,0.578698,0.547598,0.376743,0.364908,0.334694,0.334694,0.291344,0.07544
802,1.086834,0.617244,0.584714,0.367389,0.355554,0.319507,0.319507,0.275987,0.06782
803,1.083893,0.640033,0.606603,0.386188,0.374353,0.3330215,0.3330215,0.2855115,0.06133
804,1.089007,0.679792,0.633065,0.37359,0.361755,0.3212035,0.3212035,0.2754435,0.05643
805,1.076987,0.688192,0.6384895,0.3463645,0.3345295,0.2924335,0.2924335,0.2494735,0.05272
806,1.040406,0.662271,0.625051,0.336566,0.324731,0.277703,0.277703,0.240253,0.04976
807,1.012014,0.677209,0.629444,0.300714,0.288879,0.244767,0.244767,0.210957,0.04555
808,0.904586,0.673686,0.625836,0.288476,0.276641,0.234653,0.234653,0.204153,0.041988
809,0.910831,0.681351,0.6131215,0.2671615,0.2553265,0.2173105,0.2173105,0.1906405,0.038016
810,0.950958,0.665218,0.6011965,0.2435265,0.2316915,0.200524,0.200524,0.175724,0.0311675
811,0.92314,0.64378,0.57982,0.21507,0.203235,0.17997,0.17997,0.15266,0.02589
812,0.883516,0.700506,0.560116,0.182426,0.170591,0.154023,0.154023,0.128803,0.02113
813,0.866338,0.686568,0.157868,0.157868,0.146033,0.134159,0.134159,0.112409,0.01611
814,0.423034,0.700084,0.167504,0.167504,0.155669,0.138157,0.138157,0.113777,0.017512
815,0.185157,0.142217,0.131787,0.131787,0.119952,0.1118285,0.1118285,0.0925785,0.01302
816,0.14661,0.10885,0.10145,0.10145,0.089615,0.089615,0.089615,0.073305,0.011835
817,0.177017,0.137097,0.129557,0.129557,0.111827,0.1021785,0.1021785,0.0885085,0.011835
818,0.155512,0.115862,0.112302,0.112302,0.101052,0.088446,0.088446,0.077756,0.012606
819,0.131386,0.093466,0.089456,0.089456,0.080596,0.069783,0.069783,0.065693,0.010813
820,0.0874,0.0517,0.05077,0.05077,0.04905,0.04905,0.04905,0.0437,0.0045
821,0.07868,0.04323,0.04188,0.04188,0.04038,0.04038,0.04038,0.03934,0.00436
822,0.10102,0.06482,0.06364,0.06364,0.05648,0.05648,0.05648,0.05051,0.00716
823,0.64162,0.08394,0.08138,0.08138,0.06934,0.06934,0.06934,0.06462,0.01204
824,0.17786,0.12959,0.12013,0.12013,0.09542,0.09542,0.09542,0.08893,0.01737
825,0.70193,0.14856,0.1428,0.1428,0.110915,0.110915,0.110915,0.101235,0.021725
826,0.75876,0.1935,0.18042,0.18042,0.14051,0.14051,0.14051,0.12969,0.02519
827,0.26664,0.20014,0.19124,0.19124,0.1439,0.1439,0.1439,0.13332,0.02902
828,0.81404,0.24741,0.23502,0.23502,0.177625,0.177625,0.177625,0.161365,0.03375
829,0.96462,0.28447,0.27066,0.27066,0.206845,0.206845,0.206845,0.184765,0.038695
830,0.99739,0.31278,0.29606,0.29606,0.22581,0.22581,0.22581,0.20154,0.044745
831,1.039003,0.368773,0.349833,0.349833,0.272578,0.2650815,0.2650815,0.2361915,0.051035
832,1.067081,0.406281,0.385411,0.385411,0.300876,0.2886455,0.2886455,0.2555455,0.057305
833,1.082737,0.452817,0.427757,0.427757,0.335567,0.3182335,0.3182335,0.2827735,0.063765
834,1.092282,0.504372,0.479382,0.479382,0.379297,0.358186,0.358186,0.317506,0.070135
835,1.086736,0.522116,0.495066,0.495066,0.388426,0.367843,0.367843,0.324793,0.07573
836,1.084111,0.552421,0.524291,0.439001,0.408946,0.3860505,0.3860505,0.3449605,0.08138
837,1.090046,0.585786,0.556446,0.431471,0.402316,0.373403,0.373403,0.331273,0.08634
838,1.08373,0.61917,0.58842,0.43335,0.405015,0.37027,0.37027,0.32576,0.07741
839,1.088236,0.654306,0.622196,0.423851,0.396396,0.354013,0.354013,0.312493,0.06983
840,1.080137,0.666887,0.633837,0.418732,0.392047,0.3503185,0.3503185,0.3058085,0.063
841,1.065228,0.688523,0.654223,0.405758,0.379913,0.336324,0.336324,0.290454,0.0574
842,1.080169,0.714384,0.673524,0.392939,0.367914,0.3171745,0.3171745,0.2755145,0.05386
843,1.04331,0.693695,0.657885,0.37601,0.351685,0.30059,0.30059,0.26434,0.051095
844,1.026608,0.698603,0.655743,0.342868,0.319238,0.273484,0.273484,0.240714,0.04661
845,1.002354,0.691329,0.651319,0.320944,0.298014,0.255807,0.255807,0.226987,0.042207
846,0.988655,0.69316,0.635885,0.292765,0.270425,0.2314325,0.2314325,0.2044425,0.0389925
847,0.972509,0.690959,0.639149,0.282339,0.260634,0.2276245,0.2276245,0.1994545,0.0330095
848,0.948049,0.679919,0.622169,0.256679,0.235469,0.2099845,0.2099845,0.1807245,0.0275
849,0.955816,0.694246,0.607216,0.232746,0.212031,0.190543,0.190543,0.159503,0.02249
850,0.955556,0.766956,0.626566,0.239596,0.210936,0.194348,0.194348,0.163078,0.01755
851,0.713561,0.198361,0.185161,0.185161,0.167491,0.1513605,0.1513605,0.1268905,0.0161305
852,0.253984,0.197484,0.186704,0.186704,0.164594,0.147302,0.147302,0.126992,0.017292
853,0.18196,0.1307,0.12148,0.12148,0.10887,0.10887,0.10887,0.09098,0.011835
854,0.200497,0.144872,0.137672,0.137672,0.123592,0.1150785,0.1150785,0.1002485,0.00926
855,0.179179,0.124009,0.117719,0.117719,0.109009,0.0972295,0.0972295,0.0895895,0.0117795
856,0.169076,0.112961,0.107691,0.107691,0.106901,0.095088,0.095088,0.084538,0.011813
857,0.1267,0.07516,0.07152,0.07152,0.06748,0.06748,0.06748,0.06335,0.00764
858,0.13413,0.081905,0.080775,0.080775,0.072045,0.072045,0.072045,0.067065,0.00873
859,0.15195,0.096045,0.095705,0.095705,0.083665,0.083665,0.083665,0.075975,0.01204
860,0.174175,0.11401,0.11185,0.11185,0.09574,0.09574,0.09574,0.08699,0.01611
861,0.21162,0.14142,0.13375,0.13375,0.11399,0.11399,0.11399,0.10471,0.018045
862,0.21891,0.149955,0.144745,0.144745,0.121535,0.121535,0.121535,0.109455,0.019985
863,0.24048,0.17068,0.16169,0.16169,0.13205,0.13205,0.13205,0.11941,0.023385
864,0.271177,0.198477,0.189967,0.189967,0.154027,0.1465085,0.1465085,0.1355885,0.027075
865,0.28963,0.21167,0.20044,0.20044,0.156925,0.156925,0.156925,0.143845,0.03168
866,0.48053,0.25004,0.23664,0.23664,0.188175,0.188175,0.188175,0.168625,0.03663
867,0.9925,0.27577,0.25992,0.25992,0.205705,0.205705,0.205705,0.184015,0.04238
868,0.562933,0.325353,0.307163,0.307163,0.246718,0.2392965,0.2392965,0.2135465,0.04861
869,1.07672,0.38194,0.36165,0.36165,0.28646,0.275265,0.275265,0.243895,0.05489
870,1.078155,0.402055,0.379505,0.379505,0.306455,0.2910875,0.2910875,0.2579575,0.061215
871,1.110664,0.4686505,0.4440905,0.4440905,0.3571505,0.337327,0.337327,0.300247,0.067345
872,1.104006,0.494166,0.467896,0.467896,0.374216,0.353618,0.353618,0.311238,0.072715
873,1.109321,0.522631,0.494431,0.416121,0.394981,0.3737355,0.3737355,0.3321755,0.07831
874,1.097427,0.552487,0.523577,0.399307,0.378982,0.3544385,0.3544385,0.3121985,0.084705
875,1.09192,0.58369,0.5532,0.399605,0.380285,0.35256,0.35256,0.30595,0.07955
876,1.11774,0.604355,0.572715,0.37902,0.367185,0.334245,0.334245,0.292345,0.07219
877,1.081886,0.629246,0.596456,0.374541,0.362706,0.323988,0.323988,0.280228,0.06467
878,1.091005,0.66579,0.623336,0.382811,0.370976,0.3300475,0.3300475,0.2840075,0.05859
879,1.096878,0.699753,0.6474285,0.3653335,0.3534985,0.312134,0.312134,0.267924,0.0547
880,1.06186,0.682025,0.646435,0.35563,0.336565,0.292415,0.292415,0.253045,0.05127
881,1.043941,0.678246,0.637576,0.328261,0.316426,0.2688205,0.2688205,0.2332705,0.04787
882,0.990994,0.664474,0.621364,0.288004,0.276169,0.233212,0.233212,0.202242,0.04307
883,0.880778,0.655608,0.601878,0.263088,0.251253,0.210869,0.210869,0.184269,0.040384
884,0.975769,0.679259,0.6152365,0.2632865,0.2514515,0.2162595,0.2162595,0.1914895,0.035192
885,0.928271,0.651111,0.5912715,0.2287415,0.2169065,0.1893505,0.1893505,0.1648405,0.02863
886,0.899461,0.698951,0.558561,0.188981,0.177146,0.1583605,0.1583605,0.1317505,0.02351
887,0.954608,0.700468,0.176678,0.176678,0.164843,0.150129,0.150129,0.127659,0.01938
888,0.871074,0.689684,0.158364,0.158364,0.146529,0.132027,0.132027,0.110047,0.01528
889,0.216934,0.168904,0.157774,0.157774,0.145939,0.130687,0.130687,0.108467,0.015252
890,0.16055,0.11882,0.10933,0.10933,0.097495,0.097495,0.097495,0.080275,0.011835
891,0.1581,0.12079,0.11265,0.11265,0.09422,0.09422,0.09422,0.07905,0.011835
892,0.179627,0.134727,0.128317,0.128317,0.113277,0.1019435,0.1019435,0.0898135,0.011835
893,0.138758,0.102828,0.097988,0.097988,0.088808,0.076469,0.076469,0.069379,0.012339
894,0.121078,0.083928,0.079798,0.079798,0.073858,0.065179,0.065179,0.060539,0.008679
895,0.08956,0.05102,0.05,0.05,0.04895,0.04895,0.04895,0.04478,0.00696
896,0.0883,0.05432,0.05096,0.05096,0.0469,0.0469,0.0469,0.04415,0.00541
897,0.62965,0.07366,0.0717,0.0717,0.06215,0.06215,0.06215,0.05576,0.00955
898,0.1589,0.10463,0.09891,0.09891,0.08454,0.08454,0.08454,0.07945,0.01437
899,0.6871,0.13091,0.12546,0.12546,0.09752,0.09752,0.09752,0.0898,0.01967
900,0.72831,0.16829,0.1607,0.1607,0.125235,0.125235,0.125235,0.114575,0.0232
901,0.276291,0.208551,0.198821,0.198821,0.155451,0.1481255,0.1481255,0.1381455,0.026825
902,0.77934,0.21716,0.2068,0.2068,0.15483,0.15483,0.15483,0.14221,0.031115
903,0.95536,0.27689,0.26208,0.26208,0.201425,0.201425,0.201425,0.182345,0.035965
904,0.97928,0.29532,0.28019,0.28019,0.21334,0.21334,0.21334,0.19109,0.0414
905,1.00153,0.3281,0.31025,0.31025,0.2368,0.2368,0.2368,0.21101,0.04762
906,1.056661,0.392631,0.372621,0.372621,0.291826,0.2821305,0.2821305,0.2501405,0.05397
907,1.075625,0.426675,0.404765,0.404765,0.31667,0.3020725,0.3020725,0.2686325,0.06027
908,1.074323,0.472903,0.448633,0.448633,0.352698,0.3328415,0.3328415,0.2956915,0.06663
909,1.112398,0.526068,0.499988,0.499988,0.396573,0.375744,0.375744,0.331504,0.072625
910,1.085083,0.534203,0.504193,0.425898,0.395378,0.3749465,0.3749465,0.3339765,0.078295
911,1.080022,0.569472,0.540652,0.429217,0.399597,0.373846,0.373846,0.332576,0.084265
912,1.135858,0.610438,0.580308,0.440428,0.411638,0.379924,0.379924,0.335184,0.08188
913,1.077387,0.634237,0.602947,0.424287,0.396357,0.3578385,0.3578385,0.3158585,0.07417
914,1.086953,0.665763,0.633033,0.418138,0.391043,0.3488965,0.3488965,0.3058165,0.06622
915,1.074329,0.678124,0.644534,0.417959,0.391679,0.3503395,0.3503395,0.3032695,0.06019
916,1.076987,0.705742,0.669472,0.399847,0.374362,0.3277235,0.3277235,0.2831935,0.05577
917,1.079877,0.723857,0.683047,0.394062,0.369307,0.3159835,0.3159835,0.2767235,0.0533235
918,1.032333,0.697788,0.657838,0.362583,0.338613,0.2896765,0.2896765,0.2552165,0.0489365
919,1.027737,0.699742,0.656367,0.323857,0.300542,0.2574535,0.2574535,0.2267635,0.04446
920,1.021961,0.694596,0.650211,0.310661,0.288031,0.2469405,0.2469405,0.2194605,0.0410905
921,0.979017,0.694437,0.637047,0.286947,0.264912,0.2282885,0.2282885,0.2007185,0.0366235
922,0.966713,0.683783,0.629453,0.267333,0.245868,0.2167615,0.2167615,0.1878215,0.02989
923,0.982045,0.694755,0.621645,0.255015,0.234055,0.2079475,0.2079475,0.1778075,0.0261075
924,0.937609,0.750419,0.610029,0.228579,0.208044,0.1883695,0.1883695,0.1576595,0.0204
925,0.733365,0.215505,0.590925,0.200195,0.181405,0.1683475,0.1683475,0.1394275,0.01589
926,0.70709,0.19373,0.18175,0.18175,0.1655,0.146985,0.146985,0.125705,0.018515
927,0.672279,0.154349,0.144249,0.144249,0.130519,0.1205495,0.1205495,0.1029395,0.011835
928,0.18921,0.130275,0.122855,0.122855,0.112105,0.112105,0.112105,0.094605,0.01075
929,0.198072,0.137857,0.130637,0.130637,0.118487,0.108076,0.108076,0.099036,0.010411
930,0.163966,0.112046,0.108996,0.108996,0.105326,0.092833,0.092833,0.081983,0.012493
931,0.182176,0.098761,0.095101,0.095101,0.093501,0.084098,0.084098,0.078558,0.009403
932,0.13339,0.081055,0.079395,0.079395,0.071815,0.071815,0.071815,0.066695,0.007585
933,0.14157,0.089845,0.088135,0.088135,0.078225,0.078225,0.078225,0.070785,0.00991
934,0.19488,0.11057,0.1092,0.1092,0.09494,0.09494,0.09494,0.08555,0.01426
935,0.18988,0.1247,0.12201,0.12201,0.10423,0.10423,0.10423,0.09492,0.01724
936,0.21199,0.142855,0.138205,0.138205,0.116595,0.116595,0.116595,0.105995,0.01895
937,0.239375,0.165725,0.159785,0.159785,0.133635,0.133635,0.133635,0.119495,0.021585
938,0.26276,0.18476,0.17492,0.17492,0.14216,0.14216,0.14216,0.13007,0.02515
939,0.2678,0.1947,0.18494,0.18494,0.14528,0.14528,0.14528,0.1339,0.029195
940,0.48099,0.23917,0.22566,0.22566,0.179815,0.179815,0.179815,0.163885,0.03401
941,0.49761,0.262,0.24776,0.24776,0.196785,0.196785,0.196785,0.176295,0.03914
942,0.52393,0.28934,0.27224,0.27224,0.215135,0.215135,0.215135,0.191605,0.04527
943,1.062944,0.352684,0.333494,0.333494,0.270089,0.260927,0.260927,0.232497,0.05157
944,1.063917,0.376837,0.355727,0.355727,0.286092,0.2729685,0.2729685,0.2413485,0.0578
945,1.101165,0.4436095,0.4199495,0.4199495,0.3367445,0.3192925,0.3192925,0.2844125,0.06427
946,1.123714,0.4953005,0.4699705,0.4699705,0.3797555,0.358922,0.358922,0.317842,0.069855
947,1.103191,0.507631,0.479291,0.479291,0.382526,0.3621955,0.3621955,0.3198955,0.075415
948,1.089468,0.536078,0.507818,0.401338,0.380578,0.357819,0.357819,0.316009,0.08118
949,1.120338,0.577518,0.547958,0.408818,0.388948,0.362934,0.362934,0.318304,0.08445
950,1.083609,0.592809,0.561909,0.392284,0.373374,0.3435245,0.3435245,0.2987245,0.07605
951,1.086476,0.621456,0.589116,0.366581,0.354746,0.3190505,0.3190505,0.2757205,0.06824
952,1.08593,0.644185,0.611045,0.38542,0.373585,0.33227,0.33227,0.2853,0.06184
953,1.08596,0.68148,0.6353445,0.3740195,0.3621845,0.32176,0.32176,0.27564,0.05673
954,1.097602,0.703757,0.6531125,0.3563375,0.3445025,0.302531,0.302531,0.259361,0.05287
955,1.030687,0.661062,0.624832,0.332317,0.320482,0.2739235,0.2739235,0.2364235,0.05013
956,1.010732,0.674767,0.629642,0.301792,0.289957,0.245386,0.245386,0.211336,0.04582
957,0.895682,0.667012,0.621772,0.285052,0.273217,0.231166,0.231166,0.201636,0.042051
958,0.908609,0.678479,0.611452,0.266772,0.254937,0.2165595,0.2165595,0.1894595,0.0383775
959,0.948271,0.664031,0.6012855,0.2443355,0.2325005,0.2007855,0.2007855,0.1757555,0.031715
960,0.932546,0.647966,0.587666,0.223246,0.211411,0.187603,0.187603,0.160203,0.02629
961,0.883604,0.700304,0.559914,0.183714,0.171879,0.155192,0.155192,0.129252,0.02161
962,0.867999,0.691839,0.163579,0.163579,0.151744,0.1394195,0.1394195,0.1165895,0.01668
963,0.43181,0.70427,0.17178,0.17178,0.159945,0.142785,0.142785,0.118585,0.01716
964,0.187306,0.144406,0.133886,0.133886,0.122051,0.113033,0.113033,0.093653,0.01318
965,0.16319,0.11832,0.10988,0.10988,0.098045,0.098045,0.098045,0.081595,0.011835
966,0.175741,0.135211,0.127731,0.127731,0.111091,0.1015905,0.1015905,0.0878705,0.011835
967,0.170097,0.126227,0.120517,0.120517,0.107237,0.0950585,0.0950585,0.0850485,0.0121785
968,0.145492,0.103122,0.097742,0.097742,0.090752,0.079336,0.079336,0.072746,0.011416
969,0.09458,0.05658,0.0534,0.0534,0.04971,0.04971,0.04971,0.04729,0.00411
970,0.09044,0.05293,0.05083,0.05083,0.04879,0.04879,0.04879,0.04522,0.0051
971,0.0977,0.061,0.06025,0.06025,0.05384,0.05384,0.05384,0.04885,0.00641
972,0.13528,0.0878,0.08514,0.08514,0.07329,0.07329,0.07329,0.06764,0.01185
973,0.1795,0.13017,0.12023,0.12023,0.09615,0.09615,0.09615,0.08975,0.01682
974,0.71664,0.15385,0.14811,0.14811,0.116675,0.116675,0.116675,0.106765,0.02149
975,0.25956,0.19171,0.17974,0.17974,0.14053,0.14053,0.14053,0.12978,0.025005
976,0.286384,0.217334,0.208304,0.208304,0.161399,0.154102,0.154102,0.143192,0.0287
977,0.81813,0.2461,0.2342,0.2342,0.17745,0.17745,0.17745,0.16155,0.03348
978,0.96911,0.2862,0.27259,0.27259,0.20902,0.20902,0.20902,0.18702,0.03841
979,0.98952,0.30849,0.292,0.292,0.221955,0.221955,0.221955,0.198045,0.044385
980,1.041688,0.373098,0.354138,0.354138,0.277173,0.269919,0.269919,0.240939,0.05066
981,1.067101,0.405641,0.385031,0.385031,0.300711,0.2888255,0.2888255,0.2559355,0.056955
982,1.07874,0.45094,0.42639,0.42639,0.33461,0.317555,0.317555,0.282135,0.06331
983,1.091615,0.504315,0.479375,0.479375,0.37954,0.3584025,0.3584025,0.3179625,0.069765
984,1.096384,0.526964,0.500354,0.500354,0.394064,0.373482,0.373482,0.330712,0.075355
985,1.07226,0.54326,0.51529,0.43096,0.400915,0.37843,0.37843,0.33781,0.08103
986,1.095904,0.591174,0.561724,0.434274,0.405069,0.376452,0.376452,0.334142,0.08692
987,1.085897,0.617067,0.586577,0.433922,0.405567,0.3712235,0.3712235,0.3273535,0.07813
988,1.082872,0.655352,0.623292,0.419722,0.392212,0.349796,0.349796,0.308426,0.07043
989,1.077993,0.666983,0.633883,0.421508,0.394823,0.3530615,0.3530615,0.3092515,0.06342
990,1.066012,0.687127,0.653077,0.405532,0.379652,0.336366,0.336366,0.291076,0.05782
991,1.082023,0.721283,0.680443,0.394138,0.369033,0.3187865,0.3187865,0.2774665,0.05405
992,1.040685,0.69264,0.65683,0.380565,0.356165,0.3047275,0.3047275,0.2686775,0.0514375
993,1.028286,0.698121,0.655351,0.343076,0.319416,0.273323,0.273323,0.241693,0.04712
994,1.007312,0.693637,0.652742,0.315732,0.292792,0.250366,0.250366,0.221636,0.042426
995,0.981983,0.690648,0.640703,0.298623,0.276318,0.2370165,0.2370165,0.2105365,0.0393015
996,0.971434,0.683304,0.633624,0.277774,0.255984,0.222542,0.222542,0.195272,0.033442
997,0.946871,0.675571,0.619951,0.254861,0.233611,0.2080755,0.2080755,0.1788255,0.02766
998,0.954177,0.698107,0.613177,0.239927,0.219187,0.1974235,0.1974235,0.1665335,0.02273
999,0.945734,0.761384,0.620994,0.234964,0.206254,0.189322,0.189322,0.158602,0.0183
1000,0.714524,0.201634,0.188494,0.188494,0.171184,0.155417,0.155417,,


==> plot.csv <==
t,d0,d1.5,d5,d10,d20,d50,d100,w,b
1,0,0,0,0,0,0,0,0,0
2,0.60483,0.04822,0.04707,0.04707,0.0425,0.0425,0.0425,0.03839,0.00657
3,0.60298,0.06084,0.05782,0.05782,0.0483,0.0483,0.0483,0.04322,0.00952
4,0.62636,0.08602,0.07755,0.07755,0.06295,0.06295,0.06295,0.05695,0.0146
5,0.68486,0.13424,0.12801,0.12801,0.09925,0.09925,0.09925,0.09092,0.020535
6,0.69773,0.15396,0.14329,0.14329,0.106695,0.106695,0.106695,0.098215,0.02405
7,0.737784,0.187904,0.178264,0.178264,0.133829,0.126147,0.126147,0.118187,0.0277
8,0.76804,0.21448,0.20218,0.20218,0.14828,0.14828,0.14828,0.13605,0.0324
9,0.95354,0.25589,0.24136,0.24136,0.179125,0.179125,0.179125,0.160385,0.037325
10,0.82755,0.28047,0.26326,0.26326,0.19443,0.19443,0.19443,0.17353,0.04319
11,1.00972,0.3289,0.30931,0.30931,0.233425,0.233425,0.233425,0.208295,0.0496
12,1.066352,0.381942,0.360402,0.360402,0.277167,0.266216,0.266216,0.235706,0.055895
13,1.053313,0.415293,0.391493,0.391493,0.300778,0.2847415,0.2847415,0.2527715,0.062335
14,1.086255,0.481965,0.456635,0.456635,0.3578,0.3365675,0.3365675,0.2993675,0.06884
15,1.073972,0.495742,0.468992,0.468992,0.362892,0.342256,0.342256,0.301676,0.074925
16,1.053786,0.518736,0.490446,0.409816,0.379551,0.357783,0.357783,0.319503,0.08063
17,1.078769,0.561139,0.531479,0.443164,0.413734,0.3860345,0.3860345,0.3467145,0.08692
18,1.057093,0.588003,0.557123,0.437253,0.408708,0.3751365,0.3751365,0.3328365,0.07891
19,1.063017,0.625567,0.593217,0.423342,0.395617,0.3545435,0.3545435,0.3155735,0.07123
20,1.058611,0.637121,0.603751,0.424086,0.397226,0.3552855,0.3552855,0.3143355,0.06384
21,1.038717,0.658972,0.624562,0.404097,0.378032,0.3358585,0.3358585,0.2931485,0.05805
22,1.05476,0.692055,0.651805,0.39731,0.372025,0.32282,0.32282,0.28212,0.05427
23,1.02369,0.673425,0.637255,0.38866,0.36409,0.31163,0.31163,0.27635,0.05246
24,1.003617,0.680052,0.637692,0.345097,0.321302,0.2737535,0.2737535,0.2426835,0.0475485
25,0.983561,0.671886,0.631936,0.330971,0.307891,0.2649805,0.2649805,0.2372905,0.0429105
26,0.952205,0.66289,0.61958,0.299225,0.27678,0.2366875,0.2366875,0.2109475,0.0400925
27,0.936843,0.673498,0.631528,0.279323,0.257428,0.2226365,0.2226365,0.1955765,0.0347915
28,0.922637,0.665302,0.621932,0.268687,0.247352,0.2202585,0.2202585,0.1924585,0.02795
29,0.915526,0.746486,0.606096,0.232426,0.211591,0.188748,0.188748,0.160848,0.02314
30,0.915972,0.766452,0.626062,0.238682,0.209472,0.191351,0.191351,0.163061,0.01824
31,0.681076,0.203136,0.189646,0.189646,0.171156,0.156263,0.156263,0.133243,0.014893
32,0.68251,0.18551,0.1746,0.1746,0.15877,0.138935,0.138935,0.121425,0.019835
33,0.62455,0.12288,0.11378,0.11378,0.10034,0.10034,0.10034,0.08501,0.011835
34,0.201493,0.143748,0.136958,0.136958,0.121148,0.1137565,0.1137565,0.1007465,0.01001
35,0.171793,0.121293,0.114993,0.114993,0.104473,0.0931065,0.0931065,0.0858965,0.0113665
36,0.138914,0.095294,0.091494,0.091494,0.089744,0.077577,0.077577,0.069457,0.012167
37,0.12734,0.07449,0.07046,0.07046,0.06737,0.06737,0.06737,0.06367,0.00762
38,0.1107,0.06899,0.0666,0.0666,0.05914,0.05914,0.05914,0.05535,0.00774
39,0.13029,0.084295,0.083945,0.083945,0.072825,0.072825,0.072825,0.065145,0.01112
40,0.15953,0.1055,0.10331,0.10331,0.08838,0.08838,0.08838,0.07961,0.01493
41,0.68689,0.120295,0.115285,0.115285,0.096515,0.096515,0.096515,0.087275,0.0178
42,0.20056,0.13957,0.13404,0.13404,0.11158,0.11158,0.11158,0.10028,0.019665
43,0.2226,0.15919,0.15207,0.15207,0.12393,0.12393,0.12393,0.1111,0.022825
44,0.236883,0.179223,0.170433,0.170433,0.135683,0.1281415,0.1281415,0.1173415,0.026485
45,0.28102,0.20412,0.19294,0.19294,0.15045,0.15045,0.15045,0.13889,0.03091
46,0.45894,0.22302,0.20975,0.20975,0.16204,0.16204,0.16204,0.14625,0.035875
47,0.97552,0.25406,0.2382,0.2382,0.185,0.185,0.185,0.16581,0.041365
48,1.01445,0.29263,0.27433,0.27433,0.21487,0.21487,0.21487,0.19221,0.047625
49,1.062903,0.355343,0.334893,0.334893,0.261798,0.2514965,0.2514965,0.2221265,0.053955
50,1.060129,0.375729,0.353189,0.353189,0.280979,0.2665395,0.2665395,0.2362995,0.060375
51,1.097855,0.445837,0.421097,0.421097,0.335207,0.3163025,0.3163025,0.2820425,0.06649
52,1.101224,0.4769525,0.4506225,0.4506225,0.3577775,0.337027,0.337027,0.296767,0.071985
53,1.090845,0.499365,0.471475,0.393815,0.372355,0.3515175,0.3515175,0.3112475,0.07766
54,1.091302,0.530282,0.501232,0.415567,0.395062,0.370926,0.370926,0.330696,0.083815
55,1.071914,0.557874,0.527384,0.407344,0.387739,0.360332,0.360332,0.315782,0.08102
56,1.087909,0.597379,0.565389,0.400564,0.381269,0.3493295,0.3493295,0.3084595,0.0731
57,1.066519,0.599514,0.566494,0.382199,0.370364,0.3326045,0.3326045,0.2905245,0.06581
58,1.076964,0.644899,0.603672,0.390567,0.378732,0.337517,0.337517,0.292137,0.05944
59,1.086791,0.676601,0.6270695,0.3816445,0.3698095,0.3285305,0.3285305,0.2849905,0.05504
60,1.040646,0.653641,0.6099685,0.3528135,0.3409785,0.297998,0.297998,0.258138,0.05168
61,1.030488,0.659763,0.620803,0.339898,0.328063,0.279679,0.279679,0.243759,0.048384
62,1.004213,0.651718,0.613128,0.303093,0.291258,0.2483965,0.2483965,0.2167965,0.04372
63,0.983234,0.647969,0.606619,0.283314,0.271479,0.230907,0.230907,0.203967,0.040572
64,0.965429,0.675714,0.6154405,0.2637205,0.2518855,0.2160195,0.2160195,0.1912195,0.035866
65,0.954961,0.762621,0.610767,0.248272,0.236437,0.2081355,0.2081355,0.1846255,0.02897
66,0.912159,0.712419,0.572029,0.203429,0.191594,0.1717345,0.1717345,0.1462445,0.02412
67,0.868249,0.697869,0.174009,0.174009,0.162174,0.1474045,0.1474045,0.1249645,0.02005
68,0.896077,0.704187,0.171787,0.171787,0.159952,0.1466135,0.1466135,0.1248235,0.01529
69,0.236702,0.189072,0.177752,0.177752,0.158562,0.140921,0.140921,0.118351,0.017641
70,0.14711,0.11219,0.10293,0.10293,0.091095,0.091095,0.091095,0.073555,0.011835
71,0.19838,0.14022,0.13342,0.13342,0.11428,0.11428,0.11428,0.09919,0.011835
72,0.15321,0.1223,0.11577,0.11577,0.0996,0.088965,0.088965,0.076605,0.011835
73,0.130801,0.098691,0.095441,0.095441,0.085611,0.0733005,0.0733005,0.0654005,0.0123105
74,0.116233,0.083443,0.079493,0.079493,0.072693,0.0633065,0.0633065,0.0581165,0.0093865
75,0.05166,0.03164,0.02949,0.02949,0.02817,0.02817,0.02817,0.02583,0.0033
76,0.08326,0.05129,0.04743,0.04743,0.04384,0.04384,0.04384,0.04163,0.00665
77,0.59731,0.05357,0.05177,0.05177,0.04357,0.04357,0.04357,0.0383,0.0082
78,0.61603,0.07449,0.07095,0.07095,0.05751,0.05751,0.05751,0.05249,0.01344
79,0.68061,0.12409,0.11891,0.11891,0.0923,0.0923,0.0923,0.08578,0.01913
80,0.68151,0.14125,0.1346,0.1346,0.10074,0.10074,0.10074,0.09079,0.02274
81,0.745567,0.190867,0.181437,0.181437,0.139337,0.1320335,0.1320335,0.1216435,0.026315
82,0.74971,0.19915,0.18878,0.18878,0.13867,0.13867,0.13867,0.12746,0.03048
83,0.94324,0.25202,0.23731,0.23731,0.177725,0.177725,0.177725,0.160435,0.035325
84,0.95927,0.27275,0.25764,0.25764,0.19178,0.19178,0.19178,0.17009,0.040535
85,1.00919,0.31972,0.30173,0.30173,0.229265,0.229265,0.229265,0.204435,0.04673
86,1.03493,0.36434,0.3444,0.3444,0.264715,0.25575,0.25575,0.22586,0.05311
87,1.062036,0.405066,0.382946,0.382946,0.295956,0.282043,0.282043,0.249013,0.059385
88,1.073721,0.458421,0.434051,0.434051,0.339261,0.3201805,0.3201805,0.2841705,0.06587
89,1.086233,0.499913,0.473803,0.473803,0.371298,0.3502365,0.3502365,0.3074565,0.07204
90,1.069381,0.515361,0.485741,0.408086,0.377401,0.3568305,0.3568305,0.3155505,0.077655
91,1.080227,0.556627,0.527607,0.442687,0.412897,0.3879135,0.3879135,0.3476135,0.08348
92,1.070387,0.579447,0.549247,0.441972,0.413022,0.3820635,0.3820635,0.3388435,0.08314
93,1.062147,0.615547,0.583847,0.430207,0.402127,0.3647685,0.3647685,0.3227685,0.07489
94,1.071709,0.644509,0.611529,0.428964,0.401729,0.3593395,0.3593395,0.3175895,0.06705
95,1.057204,0.656439,0.622669,0.421914,0.395489,0.353882,0.353882,0.307972,0.06094
96,1.047728,0.682653,0.647583,0.402308,0.376693,0.331039,0.331039,0.286659,0.05592
97,1.060792,0.701677,0.662217,0.405522,0.380692,0.327591,0.327591,0.288471,0.053101
98,1.011257,0.677222,0.639382,0.363657,0.339602,0.2900385,0.2900385,0.2560185,0.0495635
99,0.997557,0.682602,0.641642,0.334437,0.311047,0.2676335,0.2676335,0.2368535,0.04472
100,0.967587,0.670122,0.629192,0.317907,0.295172,0.2539585,0.2539585,0.2271885,0.0412135
101,0.951868,0.678363,0.634743,0.287498,0.265408,0.228174,0.228174,0.200884,0.037234
102,0.954573,0.695608,0.653898,0.297153,0.267378,0.2372215,0.2372215,0.2085315,0.0301565
103,0.919272,0.761742,0.621352,0.253812,0.232782,0.205551,0.205551,0.177951,0.027231
104,0.909529,0.748879,0.608489,0.228289,0.207714,0.1875995,0.1875995,0.1583895,0.02054
105,0.710221,0.224811,0.209111,0.209111,0.189801,0.1759155,0.1759155,0.1481255,0.01607
106,0.681618,0.191878,0.179778,0.179778,0.162948,0.145144,0.145144,0.124964,0.017804
107,0.667751,0.154891,0.144961,0.144961,0.131061,0.1188205,0.1188205,0.1022805,0.0122405
108,0.65174,0.138905,0.130625,0.130625,0.118855,0.118855,0.118855,0.104085,0.01177
109,0.174146,0.125721,0.120001,0.120001,0.108061,0.098033,0.098033,0.087073,0.010028
110,0.164783,0.111458,0.106108,0.106108,0.099718,0.0876615,0.0876615,0.0823915,0.0120565
111,0.149337,0.097132,0.094832,0.094832,0.092892,0.0821885,0.0821885,0.0746685,0.0107035
112,0.1117,0.06833,0.06444,0.06444,0.0591,0.0591,0.0591,0.05585,0.0077
113,0.13702,0.08551,0.08376,0.08376,0.07366,0.07366,0.07366,0.06851,0.0101
114,0.1408,0.09391,0.09264,0.09264,0.07945,0.07945,0.07945,0.0704,0.01319
115,0.170515,0.11474,0.11166,0.11166,0.09416,0.09416,0.09416,0.08518,0.01689
116,0.20652,0.14237,0.13447,0.13447,0.11346,0.11346,0.11346,0.10326,0.018735
117,0.21369,0.15158,0.14567,0.14567,0.12047,0.12047,0.12047,0.10679,0.02109
118,0.24032,0.17472,0.16386,0.16386,0.13197,0.13197,0.13197,0.11967,0.024645
119,0.24984,0.18377,0.17424,0.17424,0.13592,0.13592,0.13592,0.12492,0.02856
120,0.30002,0.22128,0.20875,0.20875,0.16358,0.16358,0.16358,0.1487,0.033335
121,0.9664,0.24767,0.23323,0.23323,0.183105,0.183105,0.183105,0.162725,0.03829
122,1.00576,0.2809,0.26375,0.26375,0.20743,0.20743,0.20743,0.18486,0.044485
123,1.049334,0.334854,0.315624,0.315624,0.253009,0.244427,0.244427,0.216997,0.05078
124,1.051798,0.361208,0.339918,0.339918,0.271073,0.258564,0.258564,0.227384,0.05701
125,1.09035,0.41905,0.39387,0.39387,0.318705,0.301905,0.301905,0.268215,0.06333
126,1.123851,0.4855045,0.4603545,0.4603545,0.3639395,0.3429555,0.3429555,0.3037655,0.06919
127,1.093329,0.490359,0.463379,0.463379,0.367509,0.3470195,0.3470195,0.3050995,0.074675
128,1.106943,0.532943,0.504613,0.424233,0.403333,0.3809015,0.3809015,0.3396115,0.08038
129,1.085003,0.548663,0.519133,0.408183,0.388188,0.3624715,0.3624715,0.3189915,0.08578
130,1.092664,0.587769,0.556729,0.410204,0.391189,0.362122,0.362122,0.317012,0.07675
131,1.075193,0.597333,0.565143,0.381368,0.369533,0.3346515,0.3346515,0.2924615,0.06948
132,1.068193,0.622368,0.589048,0.388673,0.376838,0.3362415,0.3362415,0.2905715,0.06244
133,1.080364,0.667544,0.6221985,0.3880535,0.3762185,0.335522,0.335522,0.289512,0.05702
134,1.07509,0.680875,0.6293395,0.3648645,0.3530295,0.3111,0.3111,0.26791,0.0535
135,1.035216,0.662441,0.626421,0.351896,0.332581,0.286623,0.286623,0.248623,0.05029
136,1.032988,0.673253,0.632153,0.326038,0.314203,0.268759,0.268759,0.234689,0.0462
137,0.993803,0.653548,0.614438,0.294453,0.282618,0.2403515,0.2403515,0.2102415,0.0422665
138,0.991058,0.678993,0.6148825,0.2717325,0.2598975,0.220984,0.220984,0.194384,0.0389135
139,0.983728,0.685648,0.622213,0.265983,0.254148,0.221529,0.221529,0.197709,0.032619
140,0.910268,0.640088,0.583238,0.218518,0.206683,0.181924,0.181924,0.156004,0.02691
141,0.899119,0.707229,0.566839,0.191629,0.179794,0.1628545,0.1628545,0.1370345,0.0219
142,0.88059,0.69959,0.17209,0.17209,0.160255,0.14744,0.14744,0.12541,0.01802
143,0.877881,0.696021,0.162811,0.162811,0.150976,0.1345805,0.1345805,0.1113005,0.0163955
144,0.667554,0.156124,0.145564,0.145564,0.133729,0.122897,0.122897,0.102547,0.01362
145,0.16461,0.11987,0.11094,0.11094,0.099105,0.099105,0.099105,0.082305,0.011835
146,0.163563,0.129473,0.121693,0.121693,0.104833,0.0960115,0.0960115,0.0817815,0.011835
147,0.17455,0.12955,0.1237,0.1237,0.1099,0.097965,0.097965,0.087275,0.011935
148,0.121229,0.091419,0.085949,0.085949,0.078159,0.0664845,0.0664845,0.0606145,0.0116745
149,0.08036,0.05094,0.04768,0.04768,0.04335,0.04335,0.04335,0.04018,0.00483
150,0.0787,0.04466,0.04392,0.04392,0.04234,0.04234,0.04234,0.03935,0.00673
151,0.05978,0.04011,0.03941,0.03941,0.03376,0.03376,0.03376,0.02989,0.00565
152,0.6279,0.07693,0.07444,0.07444,0.06357,0.06357,0.06357,0.05797,0.01087
153,0.67375,0.11805,0.10905,0.10905,0.0862,0.0862,0.0862,0.0805,0.01574
154,0.67285,0.12857,0.12304,0.12304,0.092975,0.092975,0.092975,0.084225,0.020805
155,0.73893,0.17853,0.16802,0.16802,0.13029,0.13029,0.13029,0.11962,0.02422
156,0.761624,0.201684,0.192834,0.192834,0.147434,0.139832,0.139832,0.129592,0.027925
157,0.77528,0.22165,0.2104,0.2104,0.15545,0.15545,0.15545,0.14093,0.032555
158,0.97456,0.27941,0.26585,0.26585,0.203265,0.203265,0.203265,0.181965,0.037455
159,0.98315,0.29275,0.27677,0.27677,0.20786,0.20786,0.20786,0.18482,0.043295
160,1.0085,0.33645,0.31768,0.31768,0.24197,0.24197,0.24197,0.21431,0.049545
161,1.073455,0.395285,0.374685,0.374685,0.29158,0.2803625,0.2803625,0.2471925,0.05586
162,1.069666,0.428526,0.405436,0.405436,0.314986,0.298773,0.298773,0.264433,0.062235
163,1.077907,0.483777,0.458767,0.458767,0.360302,0.3390535,0.3390535,0.2996635,0.068585
164,1.112562,0.523102,0.496622,0.496622,0.391077,0.370396,0.370396,0.326966,0.0745
165,1.065764,0.527644,0.499394,0.419249,0.389039,0.367477,0.367477,0.327227,0.080145
166,1.083301,0.572781,0.543411,0.438761,0.409471,0.3817205,0.3817205,0.3403305,0.086575
167,1.091955,0.60725,0.57676,0.446915,0.41844,0.3848875,0.3848875,0.3400775,0.079
168,1.068149,0.637069,0.605229,0.422859,0.395244,0.3540045,0.3540045,0.3132845,0.07158
169,1.072653,0.653973,0.620833,0.429538,0.402753,0.3608515,0.3608515,0.3177315,0.06388
170,1.051897,0.667007,0.633107,0.411552,0.385567,0.3431585,0.3431585,0.2986985,0.05832
171,1.065892,0.703762,0.664312,0.400787,0.375567,0.326386,0.326386,0.283876,0.05444
172,1.030579,0.682214,0.646394,0.387889,0.363449,0.3114095,0.3114095,0.2746095,0.0520395
173,1.022804,0.690409,0.648529,0.358094,0.334399,0.287372,0.287372,0.254892,0.04761
174,0.993211,0.680336,0.640296,0.323071,0.300066,0.2574355,0.2574355,0.2283255,0.0426305
175,0.974525,0.6801,0.63588,0.306665,0.28422,0.2443075,0.2443075,0.2173475,0.0399125
176,0.955519,0.682484,0.640724,0.287039,0.265214,0.2307795,0.2307795,0.2034095,0.0344345
177,0.93096,0.674465,0.62534,0.26065,0.23937,0.212705,0.212705,0.183745,0.02837
178,0.954085,0.760575,0.620185,0.248335,0.22755,0.2049875,0.2049875,0.1737875,0.02333
179,0.93527,0.76951,0.62912,0.24375,0.21433,0.1965,0.1965,0.16585,0.01885
180,0.699941,0.206831,0.193031,0.193031,0.175031,0.1601255,0.1601255,0.1340555,0.0149055
181,0.712497,0.195517,0.184217,0.184217,0.168677,0.1488685,0.1488685,0.1289085,0.0198085
182,0.64689,0.12904,0.12022,0.12022,0.10764,0.10764,0.10764,0.08973,0.011835
183,0.660963,0.141568,0.134028,0.134028,0.117778,0.1104815,0.1104815,0.0970215,0.01076
184,0.246805,0.137375,0.131995,0.131995,0.122865,0.1113225,0.1113225,0.1019625,0.0115425
185,0.144741,0.098501,0.094661,0.094661,0.091871,0.0799005,0.0799005,0.0723705,0.0119705
186,0.1318,0.07774,0.07482,0.07482,0.07085,0.07085,0.07085,0.0659,0.00754
187,0.12823,0.077525,0.075915,0.075915,0.068125,0.068125,0.068125,0.064115,0.00779
188,0.1335,0.08737,0.08555,0.08555,0.07442,0.07442,0.07442,0.06675,0.01113
189,0.212755,0.112585,0.110435,0.110435,0.095145,0.095145,0.095145,0.086365,0.01529
190,0.192215,0.128245,0.123035,0.123035,0.104215,0.104215,0.104215,0.095105,0.017745
191,0.20524,0.14162,0.1363,0.1363,0.11385,0.11385,0.11385,0.10262,0.01954
192,0.23976,0.16859,0.16114,0.16114,0.13295,0.13295,0.13295,0.11988,0.022665
193,0.251796,0.187206,0.178766,0.178766,0.144246,0.136878,0.136878,0.125898,0.026315
194,0.28024,0.2052,0.19393,0.19393,0.1517,0.1517,0.1517,0.14012,0.030675
195,0.329,0.23976,0.22629,0.22629,0.1789,0.1789,0.1789,0.16146,0.035555
196,0.98567,0.26767,0.25182,0.25182,0.198935,0.198935,0.198935,0.178325,0.04105
197,0.40511,0.29882,0.28052,0.28052,0.221425,0.221425,0.221425,0.197295,0.04726
198,1.06769,0.3592,0.33859,0.33859,0.27317,0.26283,0.26283,0.23208,0.053585
199,1.073529,0.387869,0.365479,0.365479,0.293779,0.2793545,0.2793545,0.2478945,0.059865
200,1.092483,0.4532755,0.4287955,0.4287955,0.3436155,0.3247565,0.3247565,0.2891765,0.06611
201,1.014697,0.501201,0.474991,0.474991,0.382876,0.3621935,0.3621935,0.3201235,0.071575
202,1.102684,0.512514,0.482684,0.405409,0.383999,0.363392,0.363392,0.321642,0.077275
203,1.092271,0.544431,0.515531,0.404391,0.383896,0.3599705,0.3599705,0.3178105,0.08326
204,1.112786,0.580551,0.550201,0.418616,0.399006,0.371818,0.371818,0.325588,0.08137
205,1.082417,0.603232,0.571792,0.388537,0.369127,0.3374035,0.3374035,0.2951935,0.07377
206,1.080009,0.616504,0.583644,0.380749,0.368914,0.3313595,0.3313595,0.2873995,0.066
207,1.072419,0.639279,0.605549,0.386614,0.374779,0.3336595,0.3336595,0.2865295,0.05976
208,1.090402,0.686032,0.6359115,0.3730165,0.3611815,0.320061,0.320061,0.275041,0.05547
209,1.05028,0.667855,0.6242555,0.3486505,0.3368155,0.293995,0.293995,0.252575,0.05189
210,1.043674,0.672819,0.632949,0.341704,0.329869,0.281382,0.281382,0.244362,0.04861
211,1.006822,0.667277,0.626827,0.296112,0.284277,0.241131,0.241131,0.208841,0.04425
212,0.89927,0.662875,0.61529,0.27679,0.264955,0.223855,0.223855,0.195425,0.0411
213,1.001101,0.693151,0.625591,0.276011,0.264176,0.2277105,0.2277105,0.2014205,0.0364655
214,0.945573,0.663463,0.599706,0.238486,0.226651,0.1976065,0.1976065,0.1730365,0.02954
215,0.912963,0.707103,0.566713,0.200163,0.188328,0.1675015,0.1675015,0.1399315,0.02444
216,0.93921,0.71411,0.57372,0.19223,0.180395,0.164865,0.164865,0.140675,0.01983
217,0.867597,0.687537,0.156977,0.156977,0.145142,0.1320235,0.1320235,0.1102735,0.01556
218,0.252707,0.197887,0.186357,0.186357,0.167292,0.1492535,0.1492535,0.1263535,0.0180385
219,0.17015,0.1246,0.11473,0.11473,0.102895,0.102895,0.102895,0.085075,0.01209
220,0.15375,0.11848,0.11121,0.11121,0.092155,0.092155,0.092155,0.076875,0.011835
221,0.188068,0.140158,0.133398,0.133398,0.117288,0.106644,0.106644,0.094034,0.011835
222,0.133528,0.101268,0.097648,0.097648,0.087458,0.074954,0.074954,0.066764,0.012504
223,0.116448,0.084318,0.079768,0.079768,0.072888,0.063014,0.063014,0.058224,0.009874
224,0.08698,0.04978,0.04807,0.04807,0.0468,0.0468,0.0468,0.04349,0.007
225,0.07892,0.05057,0.04605,0.04605,0.04254,0.04254,0.04254,0.03946,0.00537
226,0.61875,0.06534,0.06394,0.06394,0.05557,0.05557,0.05557,0.04924,0.00837
227,0.1794,0.09713,0.09333,0.09333,0.0798,0.0798,0.0798,0.07465,0.01353
228,0.66546,0.11688,0.11149,0.11149,0.0851,0.0851,0.0851,0.07838,0.01888
229,0.7208,0.1617,0.15538,0.15538,0.12135,0.12135,0.12135,0.11007,0.022545
230,0.262746,0.201506,0.190906,0.190906,0.149281,0.142123,0.142123,0.131373,0.0261
231,0.76639,0.20621,0.19654,0.19654,0.14686,0.14686,0.14686,0.1352,0.030125
232,0.94113,0.25991,0.24445,0.24445,0.185235,0.185235,0.185235,0.167295,0.03497
233,0.98039,0.29059,0.27596,0.27596,0.210635,0.210635,0.210635,0.188215,0.040105
234,0.99241,0.31487,0.29748,0.29748,0.22557,0.22557,0.22557,0.2005,0.0463
235,1.040406,0.375426,0.355846,0.355846,0.276746,0.267963,0.267963,0.237503,0.05264
236,1.070866,0.412206,0.390646,0.390646,0.304221,0.290608,0.290608,0.257248,0.058935
237,1.079824,0.460584,0.436914,0.436914,0.342849,0.324092,0.324092,0.287962,0.06524
238,1.081617,0.502447,0.476757,0.476757,0.374952,0.3539935,0.3539935,0.3111135,0.071455
239,1.101472,0.535612,0.505322,0.428292,0.397632,0.377176,0.377176,0.335036,0.07703
240,1.07572,0.55488,0.5265,0.432915,0.40307,0.3786,0.3786,0.33812,0.082855
241,1.079848,0.588908,0.559018,0.434568,0.405583,0.375014,0.375014,0.331044,0.08376
242,1.092398,0.628673,0.597493,0.436708,0.408598,0.371699,0.371699,0.328709,0.07553
243,1.079249,0.650634,0.618314,0.418019,0.390739,0.3485095,0.3485095,0.3064295,0.06789
244,1.066664,0.666414,0.632914,0.421899,0.395454,0.353922,0.353922,0.307322,0.06133
245,1.057284,0.687084,0.652734,0.405549,0.379884,0.334887,0.334887,0.290147,0.05659
246,1.073555,0.714035,0.673575,0.39759,0.372735,0.3201275,0.3201275,0.2798975,0.05293
247,1.023541,0.685516,0.647886,0.367631,0.343536,0.2935705,0.2935705,0.2582305,0.0499655
248,1.016204,0.692909,0.651549,0.335244,0.311814,0.267892,0.267892,0.236282,0.04543
249,0.980352,0.677897,0.637077,0.310462,0.287637,0.246056,0.246056,0.219066,0.041581
250,0.970163,0.685968,0.636783,0.289363,0.267208,0.2294365,0.2294365,0.2019365,0.0377715
251,0.969888,0.701923,0.651648,0.292508,0.263158,0.232339,0.232339,0.203919,0.030819
252,0.938883,0.685123,0.620863,0.254563,0.233448,0.2059565,0.2059565,0.1762065,0.0274915
253,0.933388,0.752858,0.612468,0.233948,0.213243,0.192599,0.192599,0.161599,0.0211
254,0.915122,0.740312,0.599922,0.211032,0.189852,0.175241,0.175241,0.145461,0.01638
255,0.699033,0.196443,0.183973,0.183973,0.167283,0.1497565,0.1497565,0.1270165,0.0175265
256,0.682238,0.162958,0.152408,0.152408,0.138168,0.124864,0.124864,0.106914,0.013304
257,0.17834,0.12665,0.11879,0.11879,0.1077,0.1077,0.1077,0.08917,0.01109
258,0.189401,0.135756,0.128806,0.128806,0.115416,0.1057505,0.1057505,0.0947005,0.00977
259,0.170371,0.116836,0.112236,0.112236,0.106196,0.0939155,0.0939155,0.0851855,0.0122805
260,0.156419,0.100299,0.097409,0.097409,0.096199,0.0853395,0.0853395,0.0782095,0.0108595
261,0.12552,0.07563,0.07225,0.07225,0.06665,0.06665,0.06665,0.06276,0.00763
262,0.13787,0.086475,0.084935,0.084935,0.075155,0.075155,0.075155,0.068935,0.00978
263,0.1484,0.09675,0.09572,0.09572,0.08284,0.08284,0.08284,0.0742,0.01288
264,0.18619,0.121845,0.119015,0.119015,0.101945,0.101945,0.101945,0.093045,0.016715
265,0.20174,0.13946,0.13102,0.13102,0.11042,0.11042,0.11042,0.10043,0.01851
266,0.2346,0.16111,0.15526,0.15526,0.13048,0.13048,0.13048,0.1173,0.02077
267,0.2597,0.18304,0.17134,0.17134,0.14016,0.14016,0.14016,0.12796,0.02433
268,0.24856,0.18252,0.17307,0.17307,0.13535,0.13535,0.13535,0.12428,0.02814
269,0.32562,0.2334,0.22084,0.22084,0.17611,0.17611,0.17611,0.16115,0.032895
270,0.48492,0.25197,0.23772,0.23772,0.188,0.188,0.188,0.16771,0.037885
271,0.51314,0.28051,0.26343,0.26343,0.2077,0.2077,0.2077,0.18497,0.043895
272,1.053278,0.345438,0.326108,0.326108,0.264128,0.255729,0.255729,0.228039,0.050145
273,1.067793,0.379253,0.358193,0.358193,0.282563,0.2703065,0.2703065,0.2392065,0.056435
274,1.076188,0.416078,0.390818,0.390818,0.316188,0.299669,0.299669,0.265589,0.062795
275,1.133619,0.4993595,0.4744895,0.4744895,0.3781845,0.3572645,0.3572645,0.3181045,0.068635
276,1.093187,0.495127,0.468137,0.468137,0.372647,0.3522335,0.3522335,0.3101735,0.07413
277,1.099906,0.533846,0.505816,0.413316,0.392256,0.370208,0.370208,0.328008,0.079815
278,1.107593,0.563443,0.534183,0.409353,0.389288,0.3639465,0.3639465,0.3201365,0.0864
279,1.074022,0.584842,0.554252,0.391182,0.372002,0.343366,0.343366,0.297896,0.07771
280,1.085004,0.613269,0.581159,0.376604,0.364769,0.330302,0.330302,0.287302,0.0699
281,1.073661,0.627456,0.594576,0.379491,0.367656,0.3275155,0.3275155,0.2816555,0.06334
282,1.079249,0.673579,0.629003,0.376028,0.364193,0.3235445,0.3235445,0.2765145,0.05742
283,1.088196,0.698811,0.6456835,0.3606885,0.3488535,0.307148,0.307148,0.262438,0.0538
284,1.040532,0.667527,0.631627,0.345112,0.325747,0.280396,0.280396,0.241546,0.05073
285,1.033912,0.680367,0.637797,0.313662,0.301827,0.255861,0.255861,0.220191,0.04675
286,1.000375,0.67097,0.627775,0.292035,0.2802,0.2376275,0.2376275,0.2059675,0.0425725
287,0.901493,0.676953,0.6083355,0.2669055,0.2550705,0.2157465,0.2157465,0.1874365,0.039324
288,0.974255,0.681485,0.614634,0.259434,0.247599,0.2142425,0.2142425,0.1882125,0.0333565
289,0.926521,0.646211,0.588281,0.224311,0.212476,0.1869755,0.1869755,0.1592455,0.02747
290,0.891379,0.692679,0.552289,0.178739,0.166904,0.1496545,0.1496545,0.1219845,0.02254
291,0.896097,0.706977,0.180427,0.180427,0.168592,0.1550985,0.1550985,0.1309085,0.01744
292,0.412639,0.689649,0.157109,0.157109,0.145274,0.1292795,0.1292795,0.1054995,0.01611
293,0.191435,0.150855,0.140055,0.140055,0.12822,0.1164075,0.1164075,0.0957175,0.01408
294,0.16385,0.1194,0.1103,0.1103,0.098465,0.098465,0.098465,0.081925,0.011835
295,0.163568,0.129818,0.121608,0.121608,0.104388,0.095924,0.095924,0.081784,0.011835
296,0.16892,0.12748,0.12134,0.12134,0.10716,0.0953,0.0953,0.08446,0.01186
297,0.135788,0.101408,0.094918,0.094918,0.086988,0.075054,0.075054,0.067894,0.011934
298,0.08298,0.05287,0.0493,0.0493,0.04475,0.04475,0.04475,0.04149,0.00455
299,0.07392,0.0436,0.04257,0.04257,0.04098,0.04098,0.04098,0.03696,0.00485
300,0.08432,0.05337,0.05214,0.05214,0.04665,0.04665,0.04665,0.04216,0.00572
301,0.61888,0.07209,0.06995,0.06995,0.05908,0.05908,0.05908,0.05285,0.01087
302,0.1661,0.11355,0.10527,0.10527,0.08945,0.08945,0.08945,0.08305,0.01582
303,0.68527,0.13422,0.12902,0.12902,0.09921,0.09921,0.09921,0.09041,0.020705
304,0.73869,0.17928,0.16937,0.16937,0.131665,0.131665,0.131665,0.120265,0.024205
305,0.278535,0.210995,0.202585,0.202585,0.15735,0.1498875,0.1498875,0.1392675,0.02786
306,0.78409,0.2251,0.2141,0.2141,0.159445,0.159445,0.159445,0.144725,0.032415
307,0.83647,0.27458,0.26134,0.26134,0.199065,0.199065,0.199065,0.177885,0.03726
308,0.9909,0.30076,0.28493,0.28493,0.21644,0.21644,0.21644,0.19282,0.04295
309,0.8988,0.33513,0.31686,0.31686,0.2416,0.2416,0.2416,0.21405,0.049235
310,1.068399,0.399989,0.379619,0.379619,0.296999,0.2861045,0.2861045,0.2523145,0.055505
311,1.074014,0.431204,0.408784,0.408784,0.318894,0.303037,0.303037,0.268277,0.06186
312,1.084351,0.490121,0.465451,0.465451,0.367441,0.3462905,0.3462905,0.3070605,0.068265
313,1.092022,0.518572,0.492352,0.492352,0.387132,0.366406,0.366406,0.322076,0.07413
314,1.082146,0.539116,0.510596,0.430836,0.400581,0.379343,0.379343,0.337993,0.07976
315,1.084138,0.574678,0.545748,0.432958,0.403558,0.376334,0.376334,0.334254,0.086005
316,1.078396,0.605936,0.575596,0.436561,0.408051,0.374913,0.374913,0.328673,0.07958
317,1.085624,0.646544,0.614874,0.428659,0.400954,0.360237,0.360237,0.318177,0.07213
318,1.070644,0.654304,0.621604,0.419399,0.392544,0.350562,0.350562,0.307102,0.0646
319,1.055321,0.673541,0.639691,0.408746,0.382721,0.3405305,0.3405305,0.2943405,0.05868
320,1.057041,0.701506,0.663606,0.395781,0.370501,0.3218455,0.3218455,0.2784855,0.05477
321,1.038397,0.688582,0.653122,0.385227,0.360742,0.3084335,0.3084335,0.2707435,0.0523085
322,1.022921,0.691946,0.651366,0.354971,0.331216,0.2837255,0.2837255,0.2500155,0.04779
323,0.999754,0.685109,0.645679,0.323834,0.300774,0.258012,0.258012,0.228062,0.04307
324,0.97467,0.680915,0.638145,0.30343,0.28094,0.24084,0.24084,0.21375,0.0401
325,0.964163,0.684403,0.634003,0.281213,0.259353,0.2244015,0.2244015,0.1965115,0.0349515
326,0.940133,0.680578,0.630463,0.267043,0.245738,0.2185915,0.2185915,0.1892415,0.02868
327,0.93852,0.6867,0.61164,0.24209,0.221265,0.197985,0.197985,0.166985,0.02393
328,0.947279,0.768309,0.627919,0.243979,0.214789,0.1964895,0.1964895,0.1649295,0.01907
329,0.717445,0.213335,0.199125,0.199125,0.180925,0.1664575,0.1664575,0.1396275,0.015
330,0.70399,0.18756,0.17607,0.17607,0.16037,0.14083,0.14083,0.12053,0.01954
331,0.65405,0.13332,0.12373,0.12373,0.11059,0.11059,0.11059,0.09326,0.011835
332,0.18744,0.1325,0.1255,0.1255,0.10953,0.10953,0.10953,0.09372,0.01005
333,0.182408,0.127273,0.120523,0.120523,0.110093,0.098904,0.098904,0.091204,0.011189
334,0.167978,0.112643,0.108833,0.108833,0.106963,0.094659,0.094659,0.083989,0.012304
335,0.140008,0.088933,0.084763,0.084763,0.081773,0.074284,0.074284,0.070004,0.007615
336,0.12516,0.0753,0.07368,0.07368,0.06609,0.06609,0.06609,0.06258,0.00771
337,0.1455,0.0942,0.09122,0.09122,0.08011,0.08011,0.08011,0.07275,0.01111
338,0.15886,0.10433,0.10279,0.10279,0.08795,0.08795,0.08795,0.07926,0.01484
339,0.192275,0.127885,0.123335,0.123335,0.104475,0.104475,0.104475,0.095595,0.017575
340,0.21781,0.146985,0.142135,0.142135,0.119885,0.119885,0.119885,0.108905,0.019395
341,0.22024,0.15655,0.15026,0.15026,0.12262,0.12262,0.12262,0.1096,0.022385
342,0.265488,0.193628,0.184758,0.184758,0.150438,0.143114,0.143114,0.132304,0.025995
343,0.27524,0.20069,0.19041,0.19041,0.1489,0.1489,0.1489,0.1376,0.03031
344,0.47125,0.24,0.22623,0.22623,0.179225,0.179225,0.179225,0.161945,0.03517
345,0.97646,0.26282,0.24778,0.24778,0.19533,0.19533,0.19533,0.17476,0.040615
346,0.53871,0.29923,0.2816,0.2816,0.222945,0.222945,0.222945,0.198895,0.04682
347,1.064206,0.356096,0.336386,0.336386,0.271396,0.261328,0.261328,0.231268,0.053155
348,1.054967,0.381407,0.359657,0.359657,0.288392,0.2742635,0.2742635,0.2426635,0.05943
349,1.116631,0.461973,0.437723,0.437723,0.353013,0.3344655,0.3344655,0.2988855,0.065695
350,1.117389,0.490666,0.464936,0.464936,0.373176,0.3524895,0.3524895,0.3106095,0.071285
351,1.098625,0.511125,0.481995,0.405195,0.38369,0.3633775,0.3633775,0.3212375,0.0768
352,1.110436,0.551086,0.522366,0.409771,0.389241,0.365648,0.365648,0.323628,0.082715
353,1.089282,0.569022,0.539132,0.400567,0.380922,0.354041,0.354041,0.308761,0.08231
354,1.078532,0.589852,0.558432,0.375777,0.363942,0.332681,0.332681,0.290031,0.07419
355,1.080957,0.614907,0.582347,0.372982,0.361147,0.3240585,0.3240585,0.2810085,0.06662
356,1.07018,0.640395,0.606865,0.37536,0.363525,0.32239,0.32239,0.2755,0.0603
357,1.08839,0.68453,0.6362435,0.3700685,0.3582335,0.317275,0.317275,0.272425,0.05562
358,1.058085,0.66929,0.6253795,0.3503345,0.3384995,0.2961625,0.2961625,0.2552625,0.05233
359,1.023789,0.668644,0.630114,0.323969,0.312134,0.2640245,0.2640245,0.2272445,0.04895
360,1.021068,0.676343,0.634238,0.303378,0.291543,0.248209,0.248209,0.215489,0.0446
361,0.89914,0.672985,0.6257,0.28772,0.25643,0.21515,0.21515,0.18738,0.04128
362,0.977365,0.679865,0.6127345,0.2641045,0.2522695,0.2152575,0.2152575,0.1885175,0.037012
363,0.961085,0.670725,0.608834,0.248264,0.236429,0.2067575,0.2067575,0.1818175,0.02985
364,0.905742,0.634652,0.566942,0.201762,0.189927,0.168371,0.168371,0.140851,0.02505
365,0.882424,0.702524,0.562134,0.181354,0.169519,0.153537,0.153537,0.128627,0.02012
366,0.873165,0.692095,0.161715,0.161715,0.14988,0.1372575,0.1372575,0.1152675,0.01533
367,0.217847,0.174817,0.162897,0.162897,0.151062,0.1327435,0.1327435,0.1089235,0.0183185
368,0.17073,0.12521,0.11534,0.11534,0.103505,0.103505,0.103505,0.085365,0.0127
369,0.16746,0.12617,0.11871,0.11871,0.09969,0.09969,0.09969,0.08373,0.011835
370,0.169239,0.131739,0.124719,0.124719,0.108179,0.0978095,0.0978095,0.0846195,0.011835
371,0.162303,0.116733,0.113723,0.113723,0.103303,0.0907315,0.0907315,0.0811515,0.0125715
372,0.11725,0.08578,0.0809,0.0809,0.07338,0.063175,0.063175,0.058625,0.010205
373,0.0838,0.04988,0.04774,0.04774,0.04598,0.04598,0.04598,0.0419,0.00362
374,0.0937,0.05671,0.05329,0.05329,0.05018,0.05018,0.05018,0.04685,0.00678
375,0.08836,0.05917,0.05811,0.05811,0.05042,0.05042,0.05042,0.04418,0.00769
376,0.1343,0.08831,0.08534,0.08534,0.07265,0.07265,0.07265,0.06715,0.01269
377,0.17651,0.12893,0.1204,0.1204,0.094975,0.094975,0.094975,0.088255,0.01801
378,0.70076,0.14908,0.14307,0.14307,0.11023,0.11023,0.11023,0.0992,0.022115
379,0.272627,0.206537,0.195087,0.195087,0.154457,0.1473335,0.1473335,0.1363135,0.0256
380,0.27502,0.2065,0.19716,0.19716,0.14878,0.14878,0.14878,0.13751,0.029595
381,0.93651,0.25319,0.23906,0.23906,0.180585,0.180585,0.180585,0.163185,0.034415
382,0.98518,0.29392,0.27946,0.27946,0.214905,0.214905,0.214905,0.192475,0.03946
383,0.99352,0.30988,0.29286,0.29286,0.2217,0.2217,0.2217,0.19704,0.045655
384,1.034367,0.370627,0.351267,0.351267,0.273052,0.2646735,0.2646735,0.2348635,0.05197
385,1.07633,0.41474,0.39339,0.39339,0.30785,0.294665,0.294665,0.261315,0.058265
386,1.079971,0.459351,0.431791,0.431791,0.338676,0.3203605,0.3203605,0.2847205,0.06461
387,1.090296,0.506016,0.480556,0.480556,0.379506,0.358528,0.358528,0.316118,0.070965
388,1.093673,0.528693,0.499513,0.499513,0.392133,0.3716815,0.3716815,0.3293215,0.07662
389,1.076513,0.551363,0.523013,0.433203,0.403343,0.3793065,0.3793065,0.3383165,0.082315
390,1.088131,0.590261,0.560571,0.436021,0.406996,0.3769205,0.3769205,0.3332105,0.08475
391,1.085535,0.622935,0.591995,0.43456,0.406405,0.3702625,0.3702625,0.3271325,0.07624
392,1.079681,0.655101,0.622871,0.417101,0.389771,0.3475805,0.3475805,0.3056305,0.06857
393,1.071338,0.667638,0.634228,0.424923,0.398438,0.356889,0.356889,0.310709,0.06178
394,1.060473,0.685288,0.651108,0.405253,0.379533,0.3351865,0.3351865,0.2902365,0.05694
395,1.077641,0.715121,0.674561,0.395326,0.370421,0.3183805,0.3183805,0.2774805,0.05315
396,1.032851,0.689266,0.652366,0.378421,0.354291,0.3039055,0.3039055,0.2680455,0.0503855
397,1.018696,0.690951,0.649581,0.333766,0.310286,0.265758,0.265758,0.234108,0.04598
398,0.990309,0.684964,0.644454,0.317479,0.294634,0.2527145,0.2527145,0.2238645,0.0419195
399,0.972363,0.688788,0.638783,0.292103,0.269868,0.2316315,0.2316315,0.2044115,0.0382365
400,0.971917,0.699047,0.648557,0.289787,0.260987,0.2293885,0.2293885,0.2013085,0.0315985
401,0.943029,0.684719,0.622589,0.256129,0.234954,0.2080295,0.2080295,0.1777995,0.0269245
402,0.936108,0.688068,0.614598,0.236768,0.216083,0.195064,0.195064,0.164094,0.02149
403,0.936175,0.757015,0.616625,0.228085,0.200135,0.1848125,0.1848125,0.1541125,0.01683
404,0.703741,0.196601,0.184051,0.184051,0.167051,0.1499705,0.1499705,0.1264305,0.0170805
405,0.231856,0.173706,0.163136,0.163136,0.148806,0.134198,0.134198,0.115928,0.014608
406,0.16984,0.12366,0.11471,0.11471,0.10249,0.10249,0.10249,0.08492,0.011835
407,0.201542,0.143817,0.137387,0.137387,0.124447,0.115031,0.115031,0.100771,0.009416
408,0.179131,0.122891,0.116861,0.116861,0.109211,0.0971755,0.0971755,0.0895655,0.0120355
409,0.152553,0.102483,0.098813,0.098813,0.097873,0.0864965,0.0864965,0.0762765,0.0113765
410,0.13431,0.080075,0.076415,0.076415,0.071625,0.071625,0.071625,0.067155,0.007645
411,0.12838,0.08025,0.07936,0.07936,0.07009,0.07009,0.07009,0.06419,0.00927
412,0.14411,0.093625,0.092925,0.092925,0.080235,0.080235,0.080235,0.072055,0.01269
413,0.180585,0.118355,0.115775,0.115775,0.099025,0.099025,0.099025,0.090185,0.016535
414,0.20428,0.13996,0.13158,0.13158,0.11135,0.11135,0.11135,0.10154,0.01834
415,0.21589,0.150525,0.145025,0.145025,0.120935,0.120935,0.120935,0.107945,0.020445
416,0.25792,0.18185,0.17135,0.17135,0.14065,0.14065,0.14065,0.1281,0.02396
417,0.24922,0.18186,0.17285,0.17285,0.13587,0.13587,0.13587,0.12461,0.027685
418,0.30298,0.22013,0.2084,0.2084,0.16412,0.16412,0.16412,0.15007,0.032445
419,0.49217,0.25476,0.2409,0.2409,0.191675,0.191675,0.191675,0.170865,0.03739
420,0.52233,0.27989,0.26356,0.26356,0.208335,0.208335,0.208335,0.186185,0.04339
421,0.57516,0.3353,0.31659,0.31659,0.255155,0.24698,0.24698,0.21991,0.0496
422,1.075846,0.381266,0.360656,0.360656,0.285021,0.273028,0.273028,0.241688,0.055865
423,1.084176,0.411906,0.388336,0.388336,0.314331,0.298123,0.298123,0.264363,0.06217
424,1.128795,0.491871,0.467061,0.467061,0.371261,0.3505625,0.3505625,0.3122125,0.06823
425,1.102999,0.495429,0.468889,0.468889,0.374119,0.3536895,0.3536895,0.3111795,0.07358
426,1.112285,0.532185,0.504285,0.416765,0.39578,0.3740225,0.3740225,0.3325125,0.079175
427,1.09575,0.55296,0.5238,0.39901,0.37892,0.353875,0.353875,0.310945,0.08572
428,1.100479,0.590409,0.559809,0.402709,0.383599,0.3553995,0.3553995,0.3096395,0.07836
429,1.080618,0.603468,0.571628,0.369863,0.358028,0.324024,0.324024,0.281864,0.07083
430,1.079758,0.627138,0.594168,0.380433,0.368598,0.328904,0.328904,0.284144,0.06361
431,1.084777,0.669227,0.6252315,0.3785965,0.3667615,0.3260585,0.3260585,0.2794985,0.05773
432,1.088455,0.69631,0.643024,0.356939,0.345104,0.3034975,0.3034975,0.2591875,0.05406
433,1.050561,0.667436,0.631776,0.351871,0.332171,0.2871855,0.2871855,0.2485255,0.05082
434,1.030889,0.674464,0.632564,0.313349,0.301514,0.2549895,0.2549895,0.2204295,0.04722
435,1.009141,0.672366,0.632401,0.297131,0.285296,0.2424255,0.2424255,0.2114555,0.0428705
436,0.902553,0.674253,0.611391,0.271401,0.259566,0.2197665,0.2197665,0.1927465,0.0397995
437,0.976272,0.680642,0.6162265,0.2620165,0.2501815,0.216086,0.216086,0.191086,0.0340955
438,0.922545,0.641975,0.587945,0.224355,0.21252,0.1861025,0.1861025,0.1593825,0.02775
439,0.909551,0.700681,0.560291,0.188591,0.176756,0.1590305,0.1590305,0.1318405,0.02285
440,0.867867,0.693027,0.167827,0.167827,0.155992,0.1419535,0.1419535,0.1190235,0.01852
441,0.895273,0.700533,0.168673,0.168673,0.156838,0.1412115,0.1412115,0.1178015,0.01583
442,0.202536,0.157936,0.146886,0.146886,0.135051,0.122178,0.122178,0.101268,0.01383
443,0.15237,0.11384,0.10482,0.10482,0.092985,0.092985,0.092985,0.076185,0.011835
444,0.195545,0.146905,0.137865,0.137865,0.120215,0.1121925,0.1121925,0.0977725,0.011835
445,0.166587,0.127157,0.120847,0.120847,0.106267,0.0945335,0.0945335,0.0832935,0.011835
446,0.14016,0.10418,0.09777,0.09777,0.08947,0.07733,0.07733,0.07008,0.01214
447,0.09728,0.06103,0.05743,0.05743,0.0524,0.0524,0.0524,0.04864,0.00546
448,0.07484,0.04334,0.04216,0.04216,0.04102,0.04102,0.04102,0.03742,0.00354
449,0.09218,0.05731,0.05515,0.05515,0.05013,0.05013,0.05013,0.04609,0.00533
450,0.63723,0.07864,0.07663,0.07663,0.06642,0.06642,0.06642,0.06072,0.01021
451,0.14522,0.10083,0.09346,0.09346,0.07828,0.07828,0.07828,0.07261,0.01518
452,0.71386,0.1477,0.14234,0.14234,0.112995,0.112995,0.112995,0.104235,0.02032
453,0.73266,0.17357,0.16444,0.16444,0.127625,0.127625,0.127625,0.116815,0.02386
454,0.267671,0.205181,0.196281,0.196281,0.151626,0.1442655,0.1442655,0.1338355,0.0275
455,0.80484,0.23448,0.22346,0.22346,0.169545,0.169545,0.169545,0.155145,0.031955
456,0.94998,0.27005,0.25708,0.25708,0.195225,0.195225,0.195225,0.175095,0.03686
457,0.98555,0.30231,0.28649,0.28649,0.2185,0.2185,0.2185,0.19497,0.04241
458,1.01245,0.33753,0.31935,0.31935,0.244555,0.244555,0.244555,0.217575,0.048755
459,1.06357,0.39573,0.3755,0.3755,0.29337,0.28287,0.28287,0.24934,0.05502
460,1.070002,0.429962,0.407532,0.407532,0.318167,0.302666,0.302666,0.268106,0.06135
461,1.086075,0.487555,0.462905,0.462905,0.365465,0.3447125,0.3447125,0.3062525,0.067775
462,1.098531,0.520441,0.494311,0.494311,0.389586,0.3689255,0.3689255,0.3247055,0.073655
463,1.078637,0.535137,0.505177,0.425922,0.395562,0.3746935,0.3746935,0.3337635,0.079255
464,1.09546,0.57935,0.55023,0.436775,0.40731,0.38058,0.38058,0.33892,0.085385
465,1.087801,0.605461,0.575231,0.439376,0.410731,0.3781705,0.3781705,0.3329005,0.08054
466,1.078007,0.640717,0.609147,0.424502,0.396727,0.3567285,0.3567285,0.3154785,0.07291
467,1.076015,0.65828,0.6254,0.423155,0.39621,0.3543175,0.3543175,0.3113175,0.0651
468,1.063351,0.672581,0.638961,0.410046,0.383911,0.3423805,0.3423805,0.2969705,0.05939
469,1.068647,0.706172,0.668292,0.401007,0.375662,0.3276935,0.3276935,0.2842735,0.05505
470,1.043335,0.69332,0.6572,0.389535,0.3649,0.3122675,0.3122675,0.2748575,0.0526325
471,1.025907,0.693202,0.652352,0.356917,0.333072,0.2850835,0.2850835,0.2518635,0.04823
472,1.012137,0.691402,0.650202,0.322877,0.299662,0.2567085,0.2567085,0.2270985,0.04358
473,0.98078,0.686205,0.642715,0.30644,0.2839,0.24337,0.24337,0.21682,0.04053
474,0.970071,0.689596,0.637691,0.285381,0.263441,0.2278505,0.2278505,0.2006405,0.0355905
475,0.947823,0.683523,0.628503,0.265113,0.243733,0.2157465,0.2157465,0.1870265,0.02913
476,0.946253,0.696343,0.619333,0.250373,0.229483,0.2051165,0.2051165,0.1745465,0.0243665
477,0.951454,0.767564,0.627174,0.243984,0.215229,0.196327,0.196327,0.165677,0.01962
478,0.717165,0.212425,0.197875,0.197875,0.179535,0.1655525,0.1655525,0.1379325,0.01531
479,0.706162,0.192482,0.180862,0.180862,0.165112,0.145861,0.145861,0.125371,0.019251
480,0.67086,0.14968,0.13989,0.13989,0.12662,0.119415,0.119415,0.102025,0.011835
481,0.17987,0.129685,0.121755,0.121755,0.104665,0.104665,0.104665,0.089935,0.01098
482,0.199506,0.136681,0.131901,0.131901,0.122651,0.111383,0.111383,0.099753,0.011268
483,0.164998,0.110438,0.104888,0.104888,0.100308,0.088299,0.088299,0.082499,0.012009
484,0.152069,0.099889,0.097589,0.097589,0.092999,0.0845845,0.0845845,0.0760345,0.0084145
485,0.14145,0.084595,0.081425,0.081425,0.074845,0.074845,0.074845,0.070725,0.007765
486,0.14374,0.09349,0.09002,0.09002,0.0789,0.0789,0.0789,0.07187,0.01112
487,0.166875,0.10795,0.1067,0.1067,0.09211,0.09211,0.09211,0.08333,0.01459
488,0.19613,0.12781,0.12433,0.12433,0.10583,0.10583,0.10583,0.09703,0.01743
489,0.201,0.13794,0.13332,0.13332,0.11129,0.11129,0.11129,0.1005,0.01926
490,0.23452,0.16276,0.15663,0.15663,0.12937,0.12937,0.12937,0.11639,0.022115
491,0.269391,0.193631,0.184601,0.184601,0.150931,0.1437355,0.1437355,0.1329555,0.02575
492,0.26724,0.19547,0.18546,0.18546,0.14444,0.14444,0.14444,0.13332,0.029955
493,0.48805,0.24947,0.23489,0.23489,0.188255,0.188255,0.188255,0.171425,0.0348
494,0.49999,0.26095,0.24641,0.24641,0.194405,0.194405,0.194405,0.174275,0.04017
495,0.5304,0.29566,0.27839,0.27839,0.22024,0.22024,0.22024,0.19648,0.046315
496,1.063493,0.358223,0.338783,0.338783,0.274338,0.2644865,0.2644865,0.2348365,0.05261
497,1.060543,0.379723,0.358403,0.358403,0.287658,0.2737915,0.2737915,0.2423915,0.05891
498,1.107018,0.4534315,0.4296215,0.4296215,0.3452215,0.326969,0.326969,0.291589,0.065275
499,1.127975,0.4973755,0.4717555,0.4717555,0.3804305,0.3597825,0.3597825,0.3174325,0.070775
500,1.101447,0.511077,0.481647,0.405312,0.383712,0.3635185,0.3635185,0.3215685,0.076335
501,1.10484,0.54712,0.51853,0.407385,0.38671,0.363435,0.363435,0.321415,0.08225
502,1.109364,0.574914,0.545194,0.408864,0.389084,0.362532,0.362532,0.317492,0.08302
503,1.067802,0.585732,0.554502,0.372982,0.361147,0.330316,0.330316,0.286936,0.07467
504,1.089249,0.621154,0.588624,0.377879,0.366044,0.3293945,0.3293945,0.2858345,0.06718
505,1.080391,0.643221,0.609861,0.383196,0.371361,0.3302455,0.3302455,0.2818655,0.06083
506,1.086237,0.685267,0.6379485,0.3696535,0.3578185,0.3171285,0.3171285,0.2714385,0.05599
507,1.078354,0.688269,0.638769,0.350934,0.339099,0.296952,0.296952,0.254782,0.05242
508,1.028874,0.666719,0.628359,0.328364,0.316529,0.269112,0.269112,0.231912,0.04937
509,1.014939,0.676104,0.630519,0.300849,0.289014,0.2456195,0.2456195,0.2120595,0.04501
510,0.987539,0.666284,0.616719,0.279159,0.267324,0.2258545,0.2258545,0.1971645,0.0414695
511,0.986583,0.683983,0.61588,0.26867,0.256835,0.2195215,0.2195215,0.1926515,0.0373135
512,0.944291,0.663681,0.599975,0.240145,0.22831,0.1982305,0.1982305,0.1729805,0.03019
513,0.922991,0.644451,0.577101,0.212241,0.200406,0.1781905,0.1781905,0.1500205,0.02534
514,0.876514,0.699214,0.558824,0.179304,0.167469,0.151337,0.151337,0.125937,0.02069
515,0.864119,0.687519,0.157749,0.157749,0.145914,0.1337995,0.1337995,0.1114095,0.0157
516,0.234683,0.182943,0.170853,0.170853,0.159018,0.1410615,0.1410615,0.1173415,0.0179565
517,0.15581,0.11821,0.10795,0.10795,0.096115,0.096115,0.096115,0.077905,0.01281
518,0.14817,0.10909,0.10158,0.10158,0.089745,0.089745,0.089745,0.074085,0.011835
519,0.175054,0.134804,0.127524,0.127524,0.110494,0.100427,0.100427,0.087527,0.011835
520,0.14311,0.10807,0.10485,0.10485,0.09395,0.081415,0.081415,0.071555,0.012535
521,0.126047,0.089587,0.085787,0.085787,0.077537,0.0671535,0.0671535,0.0630235,0.0103835
522,0.08386,0.04975,0.0489,0.0489,0.04769,0.04769,0.04769,0.04193,0.00555
523,0.07482,0.04275,0.04113,0.04113,0.03911,0.03911,0.03911,0.03741,0.00523
524,0.10374,0.06801,0.0667,0.0667,0.05905,0.05905,0.05905,0.05187,0.00765
525,0.13596,0.08816,0.08561,0.08561,0.07318,0.07318,0.07318,0.06798,0.01243
526,0.17321,0.1279,0.11912,0.11912,0.093785,0.093785,0.093785,0.086605,0.01787
527,0.72326,0.1612,0.15524,0.15524,0.122495,0.122495,0.122495,0.111375,0.022005
528,0.25621,0.19232,0.18001,0.18001,0.139345,0.139345,0.139345,0.128105,0.02555
529,0.26966,0.20362,0.19453,0.19453,0.14621,0.14621,0.14621,0.13483,0.029445
530,0.95141,0.25871,0.24523,0.24523,0.186845,0.186845,0.186845,0.169555,0.03422
531,0.9727,0.28576,0.27179,0.27179,0.207335,0.207335,0.207335,0.185245,0.039215
532,0.9906,0.31143,0.29451,0.29451,0.22349,0.22349,0.22349,0.19862,0.04536
533,1.053178,0.381908,0.362728,0.362728,0.284673,0.276584,0.276584,0.246894,0.05165
534,1.067497,0.407487,0.386537,0.386537,0.301182,0.2883835,0.2883835,0.2552435,0.05794
535,1.084627,0.463167,0.436697,0.436697,0.343677,0.3257235,0.3257235,0.2895635,0.06438
536,1.090463,0.506793,0.481653,0.481653,0.380798,0.3597515,0.3597515,0.3177615,0.07067
537,1.095162,0.529702,0.501652,0.501652,0.394602,0.374086,0.374086,0.331446,0.07625
538,1.084723,0.556993,0.528973,0.434223,0.404303,0.3807815,0.3807815,0.3398115,0.08191
539,1.083552,0.585862,0.556402,0.430122,0.401047,0.371401,0.371401,0.328171,0.08543
540,1.098513,0.629283,0.598403,0.437798,0.409588,0.3739265,0.3739265,0.3300465,0.07666
541,1.08615,0.65407,0.62215,0.420505,0.3931,0.350785,0.350785,0.308845,0.06936
542,1.074915,0.667265,0.634105,0.41856,0.392,0.3503375,0.3503375,0.3046575,0.0623
543,1.063993,0.692183,0.658043,0.410378,0.384608,0.3404365,0.3404365,0.2948965,0.05711
544,1.082758,0.717983,0.677863,0.393458,0.368483,0.317039,0.317039,0.276139,0.0536
545,1.033552,0.690457,0.654367,0.376002,0.351797,0.301101,0.301101,0.264851,0.050696
546,1.020704,0.695779,0.654489,0.339254,0.315714,0.270727,0.270727,0.238497,0.04632
547,0.997176,0.687291,0.647511,0.314446,0.291591,0.249523,0.249523,0.220743,0.042068
548,0.978924,0.694169,0.638114,0.293134,0.270909,0.232302,0.232302,0.204972,0.038607
549,0.961373,0.683673,0.634533,0.276913,0.255268,0.2231515,0.2231515,0.1953415,0.0321165
550,0.946023,0.678933,0.620043,0.254143,0.233018,0.2066565,0.2066565,0.1766865,0.02685
551,0.951348,0.697648,0.612598,0.236698,0.216043,0.194804,0.194804,0.163714,0.02191
552,0.941431,0.758001,0.617611,0.230151,0.201996,0.1861605,0.1861605,0.1555105,0.0176
553,0.707866,0.196276,0.183616,0.183616,0.166436,0.149638,0.149638,0.125848,0.016798
554,0.240439,0.179229,0.168569,0.168569,0.154039,0.1383395,0.1383395,0.1202195,0.0156995
555,0.17192,0.12506,0.11596,0.11596,0.10355,0.10355,0.10355,0.08596,0.011835
556,0.204695,0.14622,0.13915,0.13915,0.1261,0.1169575,0.1169575,0.1023475,0.0091425
557,0.183993,0.125328,0.119128,0.119128,0.111138,0.0991665,0.0991665,0.0919965,0.0119715
558,0.155218,0.104113,0.099743,0.099743,0.099163,0.087599,0.087599,0.077609,0.011564
559,0.13479,0.079585,0.076335,0.076335,0.071625,0.071625,0.071625,0.067395,0.007635
560,0.13047,0.080825,0.079785,0.079785,0.070765,0.070765,0.070765,0.065235,0.00902
561,0.14199,0.091635,0.091295,0.091295,0.078865,0.078865,0.078865,0.070995,0.01243
562,0.17676,0.11633,0.11388,0.11388,0.09729,0.09729,0.09729,0.08829,0.01647
563,0.20951,0.142945,0.133865,0.133865,0.113745,0.113745,0.113745,0.104055,0.018235
564,0.21243,0.148175,0.142785,0.142785,0.119105,0.119105,0.119105,0.106215,0.020275
565,0.25456,0.18004,0.16996,0.16996,0.13957,0.13957,0.13957,0.12685,0.023765
566,0.25038,0.18161,0.17293,0.17293,0.13645,0.13645,0.13645,0.12519,0.027485
567,0.29517,0.21676,0.20517,0.20517,0.161165,0.161165,0.161165,0.147255,0.03217
568,0.34307,0.25234,0.23868,0.23868,0.189705,0.189705,0.189705,0.169145,0.03714
569,0.52444,0.2803,0.26411,0.26411,0.20929,0.20929,0.20929,0.18712,0.042985
570,1.032139,0.328509,0.309979,0.309979,0.248929,0.2410295,0.2410295,0.2142295,0.049215
571,1.086167,0.386927,0.366377,0.366377,0.290592,0.2788885,0.2788885,0.2472085,0.05548
572,1.075493,0.403123,0.380493,0.380493,0.306833,0.2909365,0.2909365,0.2573865,0.061825
573,1.120564,0.4907615,0.4659215,0.4659215,0.3705515,0.350157,0.350157,0.311817,0.06786
574,1.111389,0.499619,0.473169,0.473169,0.378774,0.3583095,0.3583095,0.3156895,0.073305
575,1.106229,0.525499,0.497759,0.414369,0.393339,0.3717845,0.3717845,0.3300945,0.07899
576,1.088226,0.554346,0.525196,0.397516,0.377381,0.352583,0.352583,0.309483,0.085415
577,1.113761,0.594306,0.563676,0.409851,0.390666,0.3626505,0.3626505,0.3164305,0.07861
578,1.073175,0.602375,0.570745,0.36481,0.352975,0.3193825,0.3193825,0.2771525,0.07137
579,1.07871,0.629785,0.596725,0.37273,0.360895,0.321545,0.321545,0.276815,0.06402
580,1.092284,0.669859,0.6264985,0.3872635,0.3754285,0.334652,0.334652,0.288322,0.05801
581,1.089777,0.701662,0.6484095,0.3568745,0.3450395,0.3036335,0.3036335,0.2593235,0.05448
582,1.053516,0.672011,0.636171,0.351906,0.332291,0.287578,0.287578,0.248318,0.05079
583,1.033829,0.675704,0.633734,0.317459,0.305624,0.2586645,0.2586645,0.2239845,0.04765
584,0.98811,0.66492,0.61995,0.28595,0.274115,0.231125,0.231125,0.200025,0.04299
585,0.889517,0.659977,0.604177,0.265527,0.253692,0.2135835,0.2135835,0.1870635,0.0401085
586,0.968529,0.676569,0.609994,0.257304,0.245469,0.2109245,0.2109245,0.1866045,0.0345445
587,0.926494,0.651054,0.588908,0.226198,0.214363,0.187507,0.187507,0.161337,0.02811
588,0.917248,0.703518,0.563128,0.192278,0.180443,0.162564,0.162564,0.135544,0.02302
589,0.861825,0.689275,0.164715,0.164715,0.15288,0.1385825,0.1385825,0.1165125,0.01872
590,0.870999,0.687249,0.155479,0.155479,0.143644,0.1284345,0.1284345,0.1057545,0.01529
591,0.219846,0.168606,0.157556,0.157556,0.145721,0.131893,0.131893,0.109923,0.0144
592,0.14615,0.11175,0.10241,0.10241,0.090575,0.090575,0.090575,0.073075,0.011835
593,0.177144,0.138734,0.129524,0.129524,0.111584,0.103892,0.103892,0.088572,0.011835
594,0.171689,0.130839,0.124449,0.124449,0.109469,0.0978345,0.0978345,0.0858445,0.011835
595,0.124034,0.095844,0.090044,0.090044,0.081364,0.069047,0.069047,0.062017,0.012317
596,0.11331,0.07736,0.07368,0.07368,0.06844,0.061205,0.061205,0.056655,0.007235
597,0.07458,0.04329,0.042,0.042,0.04087,0.04087,0.04087,0.03729,0.00438
598,0.08196,0.05265,0.04928,0.04928,0.04443,0.04443,0.04443,0.04098,0.00485
599,0.62872,0.07419,0.07221,0.07221,0.06225,0.06225,0.06225,0.05656,0.00996
600,0.14854,0.10075,0.09442,0.09442,0.07954,0.07954,0.07954,0.07427,0.01488
601,0.68127,0.13037,0.12496,0.12496,0.096095,0.096095,0.096095,0.087875,0.02017
602,0.74268,0.17718,0.16913,0.16913,0.132735,0.132735,0.132735,0.122085,0.02369
603,0.266367,0.204337,0.195067,0.195067,0.150807,0.1433835,0.1433835,0.1331835,0.02733
604,0.78918,0.22477,0.2141,0.2141,0.160895,0.160895,0.160895,0.147375,0.031725
605,0.95319,0.273,0.26004,0.26004,0.19862,0.19862,0.19862,0.17887,0.036555
606,0.98263,0.29818,0.28274,0.28274,0.21517,0.21517,0.21517,0.19243,0.04207
607,0.99948,0.33119,0.31311,0.31311,0.238845,0.238845,0.238845,0.212295,0.048355
608,1.068463,0.398243,0.378093,0.378093,0.296463,0.2863015,0.2863015,0.2533815,0.05463
609,1.068623,0.426123,0.403963,0.403963,0.315038,0.2999415,0.2999415,0.2659815,0.06099
610,1.081452,0.482882,0.458352,0.458352,0.361402,0.341021,0.341021,0.303121,0.067435
611,1.091668,0.518388,0.492268,0.492268,0.387908,0.367169,0.367169,0.322899,0.07339
612,1.086152,0.537772,0.508032,0.429017,0.398657,0.377956,0.377956,0.336876,0.079015
613,1.084398,0.573648,0.544868,0.429328,0.399863,0.373559,0.373559,0.332539,0.085085
614,1.080722,0.603602,0.573312,0.434922,0.406277,0.373951,0.373951,0.328621,0.08079
615,1.087186,0.641741,0.610211,0.427676,0.399881,0.360443,0.360443,0.318863,0.0732
616,1.077453,0.657728,0.625088,0.417013,0.390033,0.3480215,0.3480215,0.3052915,0.06551
617,1.061805,0.674285,0.640535,0.40912,0.38296,0.3416675,0.3416675,0.2953375,0.05942
618,1.068185,0.706625,0.670115,0.40183,0.37646,0.3289925,0.3289925,0.2849625,0.05528
619,1.047989,0.696964,0.661564,0.385899,0.361294,0.3085195,0.3085195,0.2703795,0.0527745
620,1.025424,0.694899,0.655419,0.356984,0.333144,0.284827,0.284827,0.250477,0.048317
621,1.008266,0.691941,0.651971,0.323626,0.300466,0.257648,0.257648,0.227748,0.04399
622,0.983169,0.684424,0.641889,0.301859,0.279289,0.2386995,0.2386995,0.2116595,0.0405895
623,0.969604,0.691294,0.637534,0.285744,0.263734,0.227857,0.227857,0.199867,0.035877
624,0.94468,0.68012,0.62888,0.26598,0.244535,0.216405,0.216405,0.187745,0.02953
625,0.948708,0.684928,0.612178,0.244238,0.223313,0.198434,0.198434,0.167984,0.024879
626,0.955819,0.771799,0.631409,0.248489,0.220454,0.2013495,0.2013495,0.1700995,0.01964
627,0.722558,0.209708,0.194698,0.194698,0.176018,0.162524,0.162524,0.134924,0.01514
628,0.703113,0.187363,0.175693,0.175693,0.159893,0.1409465,0.1409465,0.1202765,0.0189465
629,0.680199,0.155379,0.145549,0.145549,0.132219,0.1240695,0.1240695,0.1065195,0.011835
630,0.17515,0.128335,0.120935,0.120935,0.103865,0.103865,0.103865,0.087575,0.01064
631,0.187859,0.131409,0.124599,0.124599,0.113599,0.1028695,0.1028695,0.0939295,0.0107295
632,0.163076,0.109896,0.106906,0.106906,0.104006,0.091668,0.091668,0.081538,0.012338
633,0.141474,0.091649,0.087009,0.087009,0.084559,0.075937,0.075937,0.070737,0.008622
634,0.13213,0.079355,0.077495,0.077495,0.070035,0.070035,0.070035,0.066065,0.007655
635,0.13861,0.090855,0.087395,0.087395,0.076895,0.076895,0.076895,0.069305,0.0105
636,0.15331,0.101645,0.100195,0.100195,0.085665,0.085665,0.085665,0.076655,0.01453
637,0.187395,0.124235,0.121125,0.121125,0.102795,0.102795,0.102795,0.093685,0.017375
638,0.20376,0.13916,0.13457,0.13457,0.1127,0.1127,0.1127,0.10188,0.01916
639,0.21428,0.15377,0.1477,0.1477,0.12082,0.12082,0.12082,0.10714,0.02196
640,0.264754,0.193494,0.183944,0.183944,0.150384,0.143157,0.143157,0.131717,0.02555
641,0.26536,0.19409,0.18442,0.18442,0.14408,0.14408,0.14408,0.13268,0.029725
642,0.46939,0.23951,0.22441,0.22441,0.178045,0.178045,0.178045,0.161375,0.03453
643,0.50005,0.26076,0.24617,0.24617,0.194495,0.194495,0.194495,0.174065,0.03984
644,0.52875,0.29139,0.274,0.274,0.216195,0.216195,0.216195,0.192365,0.04597
645,1.0505,0.34888,0.32941,0.32941,0.2653,0.255775,0.255775,0.226555,0.052275
646,1.067668,0.379418,0.357928,0.357928,0.287483,0.273949,0.273949,0.242289,0.05861
647,1.103528,0.4458955,0.4220955,0.4220955,0.3380555,0.320149,0.320149,0.284989,0.06501
648,1.122267,0.493426,0.467746,0.467746,0.376781,0.3560035,0.3560035,0.3140135,0.07052
649,1.104654,0.508914,0.479934,0.403814,0.382384,0.362082,0.362082,0.319852,0.07612
650,1.097548,0.542348,0.513818,0.405178,0.384403,0.361259,0.361259,0.319119,0.08198
651,1.100726,0.570446,0.540586,0.404486,0.384616,0.358208,0.358208,0.312668,0.0834
652,1.095441,0.601621,0.570401,0.394476,0.375526,0.3450605,0.3450605,0.3005305,0.07512
653,1.084395,0.616,0.58353,0.368195,0.35636,0.3200475,0.3200475,0.2765275,0.06744
654,1.079386,0.645491,0.612001,0.378996,0.367161,0.325863,0.325863,0.277623,0.06099
655,1.092042,0.684627,0.6375805,0.3771055,0.3652705,0.324636,0.324636,0.278376,0.05611
656,1.083698,0.690613,0.64057,0.348145,0.33631,0.294174,0.294174,0.252164,0.05273
657,1.031116,0.666021,0.628001,0.328226,0.316391,0.269043,0.269043,0.231393,0.04938
658,1.020351,0.676176,0.632111,0.303261,0.291426,0.2477455,0.2477455,0.2143855,0.04537
659,0.881671,0.660731,0.612821,0.275711,0.263876,0.2222555,0.2222555,0.1933255,0.0416205
660,0.91283,0.6819,0.6125295,0.2658895,0.2540545,0.216315,0.216315,0.188925,0.0377395
661,0.947293,0.664543,0.6017615,0.2423215,0.2304865,0.1998765,0.1998765,0.1748365,0.03061
662,0.911478,0.638138,0.573698,0.208928,0.197093,0.174399,0.174399,0.146589,0.02564
663,0.874981,0.697841,0.557451,0.178411,0.166576,0.1502755,0.1502755,0.1243255,0.02076
664,0.872185,0.691205,0.161675,0.161675,0.14984,0.1381725,0.1381725,0.1159225,0.01589
665,0.21571,0.17318,0.16089,0.16089,0.149055,0.131415,0.131415,0.107855,0.01764
666,0.1747,0.1353,0.12509,0.12509,0.113255,0.10566,0.10566,0.08735,0.01289
667,0.15183,0.11097,0.10332,0.10332,0.091485,0.091485,0.091485,0.075915,0.011835
668,0.164674,0.129754,0.122344,0.122344,0.105084,0.095317,0.095317,0.082337,0.011835
669,0.151776,0.112936,0.109796,0.109796,0.098896,0.086388,0.086388,0.075888,0.012508
670,0.11708,0.08567,0.08172,0.08172,0.07321,0.06263,0.06263,0.05854,0.01058
671,0.0798,0.04774,0.04691,0.04691,0.04555,0.04555,0.04555,0.0399,0.00389
672,0.07296,0.04105,0.03979,0.03979,0.0379,0.0379,0.0379,0.03648,0.0053
673,0.09004,0.05997,0.0588,0.0588,0.05141,0.05141,0.05141,0.04502,0.00739
674,0.12634,0.0829,0.08036,0.08036,0.06817,0.06817,0.06817,0.06317,0.01219
675,0.17428,0.12803,0.11907,0.11907,0.09401,0.09401,0.09401,0.08714,0.01773
676,0.69906,0.14732,0.14151,0.14151,0.109355,0.109355,0.109355,0.099365,0.02187
677,0.25716,0.1926,0.17987,0.17987,0.13965,0.13965,0.13965,0.12858,0.02543
678,0.26997,0.20238,0.19345,0.19345,0.145645,0.145645,0.145645,0.134985,0.02927
679,0.81224,0.24731,0.23446,0.23446,0.17657,0.17657,0.17657,0.1601,0.034035
680,0.97056,0.28418,0.27021,0.27021,0.20598,0.20598,0.20598,0.18373,0.038945
681,1.0016,0.31149,0.29471,0.29471,0.223955,0.223955,0.223955,0.199555,0.04507
682,1.035237,0.368447,0.349457,0.349457,0.271687,0.2639485,0.2639485,0.2347585,0.051365
683,1.071301,0.407571,0.386521,0.386521,0.301421,0.2889255,0.2889255,0.2555855,0.057635
684,1.088728,0.455818,0.429988,0.429988,0.337303,0.319709,0.319709,0.284359,0.064045
685,1.082393,0.501243,0.476213,0.476213,0.375593,0.3545115,0.3545115,0.3136415,0.070425
686,1.099666,0.531076,0.502996,0.502996,0.396141,0.375568,0.375568,0.332828,0.07599
687,1.076553,0.545813,0.517973,0.431303,0.401303,0.3781965,0.3781965,0.3384665,0.08169
688,1.085572,0.584782,0.555352,0.429957,0.400817,0.371551,0.371551,0.329151,0.08582
689,1.082492,0.617712,0.587062,0.431247,0.402977,0.367916,0.367916,0.324336,0.07713
690,1.08664,0.652725,0.620785,0.42047,0.393025,0.350675,0.350675,0.309495,0.06958
691,1.075255,0.663355,0.630385,0.41492,0.388305,0.3466225,0.3466225,0.3025125,0.06276
692,1.059783,0.685208,0.651058,0.404883,0.379073,0.3352365,0.3352365,0.2900765,0.05724
693,1.078194,0.716804,0.675604,0.393349,0.368324,0.317307,0.317307,0.276647,0.05375
694,1.037536,0.689141,0.652591,0.372496,0.348261,0.297343,0.297343,0.261693,0.050918
695,1.024268,0.696683,0.653803,0.339318,0.315743,0.270314,0.270314,0.238434,0.04647
696,0.999307,0.687272,0.646962,0.315197,0.292237,0.2501385,0.2501385,0.2219685,0.0420985
697,0.980478,0.689173,0.633418,0.289408,0.267113,0.228309,0.228309,0.201579,0.038804
698,0.965881,0.684211,0.632251,0.275141,0.253446,0.2209105,0.2209105,0.1935105,0.0325355
699,0.942649,0.678439,0.618949,0.253129,0.231889,0.2060595,0.2060595,0.1767995,0.02717
700,0.950747,0.690227,0.602897,0.227857,0.207112,0.1857835,0.1857835,0.1552235,0.02229
701,0.947256,0.763906,0.623516,0.236216,0.207671,0.191433,0.191433,0.160693,0.01738
702,0.70608,0.19372,0.18074,0.18074,0.16327,0.14689,0.14689,0.12276,0.01638
703,0.245631,0.191951,0.181281,0.181281,0.159496,0.1428455,0.1428455,0.1228155,0.0166505
704,0.17596,0.12734,0.11821,0.11821,0.10572,0.10572,0.10572,0.08798,0.011835
705,0.187945,0.138155,0.131115,0.131115,0.117285,0.1085225,0.1085225,0.0939725,0.00919
706,0.179586,0.123681,0.117561,0.117561,0.109301,0.097443,0.097443,0.089793,0.011858
707,0.159182,0.106682,0.101952,0.101952,0.101112,0.089461,0.089461,0.079591,0.011651
708,0.12432,0.07442,0.07098,0.07098,0.06657,0.06657,0.06657,0.06216,0.00764
709,0.14208,0.08645,0.08545,0.08545,0.0765,0.0765,0.0765,0.07104,0.00895
710,0.13658,0.08838,0.0883,0.0883,0.07621,0.07621,0.07621,0.06829,0.01209
711,0.172355,0.1136,0.11122,0.11122,0.09477,0.09477,0.09477,0.08607,0.01637
712,0.21321,0.142155,0.133815,0.133815,0.113845,0.113845,0.113845,0.104485,0.01816
713,0.2081,0.1444,0.13922,0.13922,0.11585,0.11585,0.11585,0.10353,0.02012
714,0.24712,0.17425,0.16474,0.16474,0.13457,0.13457,0.13457,0.12211,0.023595
715,0.265389,0.194969,0.186519,0.186519,0.150259,0.1428745,0.1428745,0.1319545,0.027335
716,0.28669,0.21018,0.19875,0.19875,0.154965,0.154965,0.154965,0.141565,0.03195
717,0.4861,0.25078,0.23728,0.23728,0.18854,0.18854,0.18854,0.16876,0.036905
718,0.51565,0.27341,0.25751,0.25751,0.202995,0.202995,0.202995,0.181195,0.04268
719,0.553335,0.322585,0.304275,0.304275,0.24352,0.2359175,0.2359175,0.2098275,0.04892
720,1.090224,0.388024,0.367554,0.367554,0.291659,0.280252,0.280252,0.248642,0.05518
721,1.067512,0.394272,0.371852,0.371852,0.298407,0.282831,0.282831,0.249851,0.06161
722,1.122436,0.4863055,0.4614755,0.4614755,0.3669755,0.346898,0.346898,0.308998,0.06761
723,1.11256,0.49762,0.47131,0.47131,0.377165,0.35667,0.35667,0.31447,0.07306
724,1.092352,0.515212,0.487572,0.408847,0.387672,0.366311,0.366311,0.324921,0.078725
725,1.101241,0.555911,0.526761,0.401276,0.381121,0.3564955,0.3564955,0.3136055,0.085115
726,1.095595,0.582315,0.551955,0.402135,0.38285,0.3549875,0.3549875,0.3091875,0.07909
727,1.07618,0.600205,0.568475,0.36861,0.356775,0.323545,0.323545,0.281485,0.07154
728,1.080565,0.625555,0.592615,0.37403,0.362195,0.3231825,0.3231825,0.2789225,0.06424
729,1.086092,0.663422,0.620598,0.384343,0.372508,0.331691,0.331691,0.285721,0.05825
730,1.090608,0.697183,0.644811,0.360616,0.348781,0.307409,0.307409,0.263309,0.05454
731,1.048261,0.668776,0.633036,0.349151,0.329826,0.2854305,0.2854305,0.2459805,0.05094
732,1.039308,0.674623,0.633553,0.323718,0.311883,0.264719,0.264719,0.229549,0.04777
733,0.991291,0.665631,0.622701,0.288711,0.276876,0.2340605,0.2340605,0.2029305,0.0428155
734,0.881199,0.655829,0.600959,0.261949,0.250114,0.2100395,0.2100395,0.1833195,0.0400745
735,0.989735,0.687085,0.6232205,0.2705405,0.2587055,0.2240225,0.2240225,0.1986325,0.034683
736,0.926886,0.650016,0.590774,0.227974,0.216139,0.189198,0.189198,0.164118,0.02842
737,0.906302,0.702552,0.562162,0.191402,0.179567,0.161451,0.161451,0.134141,0.02313
738,0.870377,0.695327,0.170787,0.170787,0.158952,0.1447185,0.1447185,0.1221185,0.01944
739,0.870506,0.689746,0.157796,0.157796,0.145961,0.131163,0.131163,0.108603,0.01529
740,0.220767,0.169987,0.158957,0.158957,0.147122,0.1325535,0.1325535,0.1103835,0.01466
741,0.15325,0.11524,0.10581,0.10581,0.093975,0.093975,0.093975,0.076625,0.011835
742,0.169549,0.133889,0.125559,0.125559,0.107419,0.1000745,0.1000745,0.0847745,0.011835
743,0.174946,0.132526,0.126156,0.126156,0.111116,0.099693,0.099693,0.087473,0.011835
744,0.130062,0.098382,0.093392,0.093392,0.084482,0.072241,0.072241,0.065031,0.012241
745,0.111335,0.076685,0.072925,0.072925,0.067525,0.0596075,0.0596075,0.0556675,0.0079175
746,0.08202,0.04737,0.04601,0.04601,0.04498,0.04498,0.04498,0.04101,0.00536
747,0.08268,0.05271,0.04937,0.04937,0.0447,0.0447,0.0447,0.04134,0.00467
748,0.62568,0.07161,0.06968,0.06968,0.05999,0.05999,0.05999,0.05402,0.00969
749,0.1448,0.09793,0.09215,0.09215,0.07753,0.07753,0.07753,0.0724,0.01462
750,0.67945,0.12775,0.12259,0.12259,0.09419,0.09419,0.09419,0.08611,0.019965
751,0.72888,0.16875,0.16106,0.16106,0.125195,0.125195,0.125195,0.114675,0.0235
752,0.268836,0.204576,0.195476,0.195476,0.151726,0.144318,0.144318,0.134418,0.02714
753,0.77902,0.21778,0.20727,0.20727,0.154735,0.154735,0.154735,0.141805,0.0315
754,0.96472,0.27869,0.26449,0.26449,0.20341,0.20341,0.20341,0.18386,0.03635
755,0.98118,0.29157,0.27638,0.27638,0.20907,0.20907,0.20907,0.1869,0.041875
756,1.00394,0.32809,0.3101,0.3101,0.23618,0.23618,0.23618,0.21013,0.048095
757,1.068116,0.396556,0.376426,0.376426,0.295106,0.285108,0.285108,0.252608,0.054455
758,1.068749,0.420739,0.398799,0.398799,0.310229,0.2953395,0.2953395,0.2619895,0.06076
759,1.082367,0.480317,0.455767,0.455767,0.359217,0.3389935,0.3389935,0.3013335,0.0672
760,1.097156,0.517966,0.492026,0.492026,0.388066,0.367243,0.367243,0.323363,0.073155
761,1.08088,0.53075,0.50125,0.4225,0.39211,0.371395,0.371395,0.330585,0.07875
762,1.085346,0.572256,0.543356,0.431071,0.401531,0.375268,0.375268,0.334438,0.084885
763,1.092534,0.603814,0.573814,0.439404,0.410689,0.378547,0.378547,0.334317,0.08134
764,1.074823,0.636113,0.604653,0.423793,0.395963,0.3568765,0.3568765,0.3156165,0.07349
765,1.07886,0.660385,0.627615,0.4222,0.39521,0.35308,0.35308,0.31075,0.06562
766,1.069129,0.671244,0.637774,0.413279,0.387079,0.3458045,0.3458045,0.3004645,0.05989
767,1.072358,0.702953,0.666893,0.399008,0.373623,0.326309,0.326309,0.282569,0.05535
768,1.056772,0.708807,0.668267,0.388592,0.363982,0.311091,0.311091,0.272871,0.052891
769,1.03175,0.692655,0.653265,0.35658,0.332725,0.28432,0.28432,0.2506,0.04866
770,1.011609,0.692324,0.651824,0.324069,0.300854,0.2580845,0.2580845,0.2280045,0.044
771,0.983003,0.682908,0.640968,0.306593,0.284038,0.2435065,0.2435065,0.2169365,0.0405315
772,0.972253,0.688673,0.634433,0.282883,0.260953,0.2249915,0.2249915,0.1976715,0.0359615
773,0.950664,0.681854,0.630374,0.266864,0.245464,0.217082,0.217082,0.188442,0.02952
774,0.942449,0.688359,0.617319,0.249519,0.228614,0.2034145,0.2034145,0.1740245,0.0251995
775,0.946385,0.763415,0.623025,0.240295,0.212575,0.1934475,0.1934475,0.1632175,0.01997
776,0.724113,0.216143,0.201213,0.201213,0.182693,0.1694915,0.1694915,0.1413515,0.01559
777,0.706065,0.189505,0.177605,0.177605,0.161505,0.1428175,0.1428175,0.1227075,0.0186875
778,0.66835,0.14974,0.13991,0.13991,0.12656,0.11782,0.11782,0.10066,0.011835
779,0.19251,0.137325,0.129265,0.129265,0.111535,0.111535,0.111535,0.096255,0.01109
780,0.183455,0.12934,0.12421,0.12421,0.11408,0.1032775,0.1032775,0.0917275,0.0108025
781,0.165643,0.111078,0.105648,0.105648,0.100618,0.0886315,0.0886315,0.0828215,0.0119865
782,0.152274,0.100319,0.097749,0.097749,0.093949,0.084727,0.084727,0.076137,0.009222
783,0.12993,0.079525,0.075555,0.075555,0.069365,0.069365,0.069365,0.064965,0.007685
784,0.14455,0.092935,0.089745,0.089745,0.078875,0.078875,0.078875,0.072275,0.01087
785,0.15696,0.10348,0.10201,0.10201,0.08791,0.08791,0.08791,0.07848,0.0141
786,0.18893,0.12446,0.12149,0.12149,0.10337,0.10337,0.10337,0.09436,0.01715
787,0.20031,0.136965,0.132515,0.132515,0.110905,0.110905,0.110905,0.100155,0.01899
788,0.233455,0.16245,0.15639,0.15639,0.12986,0.12986,0.12986,0.11619,0.02167
789,0.267117,0.193687,0.184307,0.184307,0.151247,0.1440985,0.1440985,0.1321785,0.025285
790,0.26232,0.19207,0.18252,0.18252,0.14252,0.14252,0.14252,0.13116,0.02941
791,0.47514,0.24048,0.22604,0.22604,0.17994,0.17994,0.17994,0.1636,0.034265
792,0.49666,0.25829,0.24399,0.24399,0.19271,0.19271,0.19271,0.17247,0.039445
793,0.52459,0.28811,0.27093,0.27093,0.213505,0.213505,0.213505,0.189885,0.04559
794,1.054256,0.348516,0.329226,0.329226,0.265491,0.256088,0.256088,0.227388,0.0519
795,1.071294,0.378764,0.357554,0.357554,0.287574,0.274182,0.274182,0.242782,0.058145
796,1.080315,0.425755,0.402115,0.402115,0.32575,0.3080125,0.3080125,0.2734925,0.06453
797,1.133043,0.498298,0.472598,0.472598,0.382263,0.3614165,0.3614165,0.3198265,0.070075
798,1.10594,0.50516,0.47603,0.40031,0.378995,0.35868,0.35868,0.31697,0.07572
799,1.092814,0.536524,0.508014,0.402639,0.381979,0.358962,0.358962,0.317362,0.081585
800,1.113096,0.574736,0.544896,0.408256,0.388486,0.362178,0.362178,0.317388,0.08377
801,1.069968,0.578698,0.547598,0.376743,0.364908,0.334694,0.334694,0.291344,0.07544
802,1.086834,0.617244,0.584714,0.367389,0.355554,0.319507,0.319507,0.275987,0.06782
803,1.083893,0.640033,0.606603,0.386188,0.374353,0.3330215,0.3330215,0.2855115,0.06133
804,1.089007,0.679792,0.633065,0.37359,0.361755,0.3212035,0.3212035,0.2754435,0.05643
805,1.076987,0.688192,0.6384895,0.3463645,0.3345295,0.2924335,0.2924335,0.2494735,0.05272
806,1.040406,0.662271,0.625051,0.336566,0.324731,0.277703,0.277703,0.240253,0.04976
807,1.012014,0.677209,0.629444,0.300714,0.288879,0.244767,0.244767,0.210957,0.04555
808,0.904586,0.673686,0.625836,0.288476,0.276641,0.234653,0.234653,0.204153,0.041988
809,0.910831,0.681351,0.6131215,0.2671615,0.2553265,0.2173105,0.2173105,0.1906405,0.038016
810,0.950958,0.665218,0.6011965,0.2435265,0.2316915,0.200524,0.200524,0.175724,0.0311675
811,0.92314,0.64378,0.57982,0.21507,0.203235,0.17997,0.17997,0.15266,0.02589
812,0.883516,0.700506,0.560116,0.182426,0.170591,0.154023,0.154023,0.128803,0.02113
813,0.866338,0.686568,0.157868,0.157868,0.146033,0.134159,0.134159,0.112409,0.01611
814,0.423034,0.700084,0.167504,0.167504,0.155669,0.138157,0.138157,0.113777,0.017512
815,0.185157,0.142217,0.131787,0.131787,0.119952,0.1118285,0.1118285,0.0925785,0.01302
816,0.14661,0.10885,0.10145,0.10145,0.089615,0.089615,0.089615,0.073305,0.011835
817,0.177017,0.137097,0.129557,0.129557,0.111827,0.1021785,0.1021785,0.0885085,0.011835
818,0.155512,0.115862,0.112302,0.112302,0.101052,0.088446,0.088446,0.077756,0.012606
819,0.131386,0.093466,0.089456,0.089456,0.080596,0.069783,0.069783,0.065693,0.010813
820,0.0874,0.0517,0.05077,0.05077,0.04905,0.04905,0.04905,0.0437,0.0045
821,0.07868,0.04323,0.04188,0.04188,0.04038,0.04038,0.04038,0.03934,0.00436
822,0.10102,0.06482,0.06364,0.06364,0.05648,0.05648,0.05648,0.05051,0.00716
823,0.64162,0.08394,0.08138,0.08138,0.06934,0.06934,0.06934,0.06462,0.01204
824,0.17786,0.12959,0.12013,0.12013,0.09542,0.09542,0.09542,0.08893,0.01737
825,0.70193,0.14856,0.1428,0.1428,0.110915,0.110915,0.110915,0.101235,0.021725
826,0.75876,0.1935,0.18042,0.18042,0.14051,0.14051,0.14051,0.12969,0.02519
827,0.26664,0.20014,0.19124,0.19124,0.1439,0.1439,0.1439,0.13332,0.02902
828,0.81404,0.24741,0.23502,0.23502,0.177625,0.177625,0.177625,0.161365,0.03375
829,0.96462,0.28447,0.27066,0.27066,0.206845,0.206845,0.206845,0.184765,0.038695
830,0.99739,0.31278,0.29606,0.29606,0.22581,0.22581,0.22581,0.20154,0.044745
831,1.039003,0.368773,0.349833,0.349833,0.272578,0.2650815,0.2650815,0.2361915,0.051035
832,1.067081,0.406281,0.385411,0.385411,0.300876,0.2886455,0.2886455,0.2555455,0.057305
833,1.082737,0.452817,0.427757,0.427757,0.335567,0.3182335,0.3182335,0.2827735,0.063765
834,1.092282,0.504372,0.479382,0.479382,0.379297,0.358186,0.358186,0.317506,0.070135
835,1.086736,0.522116,0.495066,0.495066,0.388426,0.367843,0.367843,0.324793,0.07573
836,1.084111,0.552421,0.524291,0.439001,0.408946,0.3860505,0.3860505,0.3449605,0.08138
837,1.090046,0.585786,0.556446,0.431471,0.402316,0.373403,0.373403,0.331273,0.08634
838,1.08373,0.61917,0.58842,0.43335,0.405015,0.37027,0.37027,0.32576,0.07741
839,1.088236,0.654306,0.622196,0.423851,0.396396,0.354013,0.354013,0.312493,0.06983
840,1.080137,0.666887,0.633837,0.418732,0.392047,0.3503185,0.3503185,0.3058085,0.063
841,1.065228,0.688523,0.654223,0.405758,0.379913,0.336324,0.336324,0.290454,0.0574
842,1.080169,0.714384,0.673524,0.392939,0.367914,0.3171745,0.3171745,0.2755145,0.05386
843,1.04331,0.693695,0.657885,0.37601,0.351685,0.30059,0.30059,0.26434,0.051095
844,1.026608,0.698603,0.655743,0.342868,0.319238,0.273484,0.273484,0.240714,0.04661
845,1.002354,0.691329,0.651319,0.320944,0.298014,0.255807,0.255807,0.226987,0.042207
846,0.988655,0.69316,0.635885,0.292765,0.270425,0.2314325,0.2314325,0.2044425,0.0389925
847,0.972509,0.690959,0.639149,0.282339,0.260634,0.2276245,0.2276245,0.1994545,0.0330095
848,0.948049,0.679919,0.622169,0.256679,0.235469,0.2099845,0.2099845,0.1807245,0.0275
849,0.955816,0.694246,0.607216,0.232746,0.212031,0.190543,0.190543,0.159503,0.02249
850,0.955556,0.766956,0.626566,0.239596,0.210936,0.194348,0.194348,0.163078,0.01755
851,0.713561,0.198361,0.185161,0.185161,0.167491,0.1513605,0.1513605,0.1268905,0.0161305
852,0.253984,0.197484,0.186704,0.186704,0.164594,0.147302,0.147302,0.126992,0.017292
853,0.18196,0.1307,0.12148,0.12148,0.10887,0.10887,0.10887,0.09098,0.011835
854,0.200497,0.144872,0.137672,0.137672,0.123592,0.1150785,0.1150785,0.1002485,0.00926
855,0.179179,0.124009,0.117719,0.117719,0.109009,0.0972295,0.0972295,0.0895895,0.0117795
856,0.169076,0.112961,0.107691,0.107691,0.106901,0.095088,0.095088,0.084538,0.011813
857,0.1267,0.07516,0.07152,0.07152,0.06748,0.06748,0.06748,0.06335,0.00764
858,0.13413,0.081905,0.080775,0.080775,0.072045,0.072045,0.072045,0.067065,0.00873
859,0.15195,0.096045,0.095705,0.095705,0.083665,0.083665,0.083665,0.075975,0.01204
860,0.174175,0.11401,0.11185,0.11185,0.09574,0.09574,0.09574,0.08699,0.01611
861,0.21162,0.14142,0.13375,0.13375,0.11399,0.11399,0.11399,0.10471,0.018045
862,0.21891,0.149955,0.144745,0.144745,0.121535,0.121535,0.121535,0.109455,0.019985
863,0.24048,0.17068,0.16169,0.16169,0.13205,0.13205,0.13205,0.11941,0.023385
864,0.271177,0.198477,0.189967,0.189967,0.154027,0.1465085,0.1465085,0.1355885,0.027075
865,0.28963,0.21167,0.20044,0.20044,0.156925,0.156925,0.156925,0.143845,0.03168
866,0.48053,0.25004,0.23664,0.23664,0.188175,0.188175,0.188175,0.168625,0.03663
867,0.9925,0.27577,0.25992,0.25992,0.205705,0.205705,0.205705,0.184015,0.04238
868,0.562933,0.325353,0.307163,0.307163,0.246718,0.2392965,0.2392965,0.2135465,0.04861
869,1.07672,0.38194,0.36165,0.36165,0.28646,0.275265,0.275265,0.243895,0.05489
870,1.078155,0.402055,0.379505,0.379505,0.306455,0.2910875,0.2910875,0.2579575,0.061215
871,1.110664,0.4686505,0.4440905,0.4440905,0.3571505,0.337327,0.337327,0.300247,0.067345
872,1.104006,0.494166,0.467896,0.467896,0.374216,0.353618,0.353618,0.311238,0.072715
873,1.109321,0.522631,0.494431,0.416121,0.394981,0.3737355,0.3737355,0.3321755,0.07831
874,1.097427,0.552487,0.523577,0.399307,0.378982,0.3544385,0.3544385,0.3121985,0.084705
875,1.09192,0.58369,0.5532,0.399605,0.380285,0.35256,0.35256,0.30595,0.07955
876,1.11774,0.604355,0.572715,0.37902,0.367185,0.334245,0.334245,0.292345,0.07219
877,1.081886,0.629246,0.596456,0.374541,0.362706,0.323988,0.323988,0.280228,0.06467
878,1.091005,0.66579,0.623336,0.382811,0.370976,0.3300475,0.3300475,0.2840075,0.05859
879,1.096878,0.699753,0.6474285,0.3653335,0.3534985,0.312134,0.312134,0.267924,0.0547
880,1.06186,0.682025,0.646435,0.35563,0.336565,0.292415,0.292415,0.253045,0.05127
881,1.043941,0.678246,0.637576,0.328261,0.316426,0.2688205,0.2688205,0.2332705,0.04787
882,0.990994,0.664474,0.621364,0.288004,0.276169,0.233212,0.233212,0.202242,0.04307
883,0.880778,0.655608,0.601878,0.263088,0.251253,0.210869,0.210869,0.184269,0.040384
884,0.975769,0.679259,0.6152365,0.2632865,0.2514515,0.2162595,0.2162595,0.1914895,0.035192
885,0.928271,0.651111,0.5912715,0.2287415,0.2169065,0.1893505,0.1893505,0.1648405,0.02863
886,0.899461,0.698951,0.558561,0.188981,0.177146,0.1583605,0.1583605,0.1317505,0.02351
887,0.954608,0.700468,0.176678,0.176678,0.164843,0.150129,0.150129,0.127659,0.01938
888,0.871074,0.689684,0.158364,0.158364,0.146529,0.132027,0.132027,0.110047,0.01528
889,0.216934,0.168904,0.157774,0.157774,0.145939,0.130687,0.130687,0.108467,0.015252
890,0.16055,0.11882,0.10933,0.10933,0.097495,0.097495,0.097495,0.080275,0.011835
891,0.1581,0.12079,0.11265,0.11265,0.09422,0.09422,0.09422,0.07905,0.011835
892,0.179627,0.134727,0.128317,0.128317,0.113277,0.1019435,0.1019435,0.0898135,0.011835
893,0.138758,0.102828,0.097988,0.097988,0.088808,0.076469,0.076469,0.069379,0.012339
894,0.121078,0.083928,0.079798,0.079798,0.073858,0.065179,0.065179,0.060539,0.008679
895,0.08956,0.05102,0.05,0.05,0.04895,0.04895,0.04895,0.04478,0.00696
896,0.0883,0.05432,0.05096,0.05096,0.0469,0.0469,0.0469,0.04415,0.00541
897,0.62965,0.07366,0.0717,0.0717,0.06215,0.06215,0.06215,0.05576,0.00955
898,0.1589,0.10463,0.09891,0.09891,0.08454,0.08454,0.08454,0.07945,0.01437
899,0.6871,0.13091,0.12546,0.12546,0.09752,0.09752,0.09752,0.0898,0.01967
900,0.72831,0.16829,0.1607,0.1607,0.125235,0.125235,0.125235,0.114575,0.0232
901,0.276291,0.208551,0.198821,0.198821,0.155451,0.1481255,0.1481255,0.1381455,0.026825
902,0.77934,0.21716,0.2068,0.2068,0.15483,0.15483,0.15483,0.14221,0.031115
903,0.95536,0.27689,0.26208,0.26208,0.201425,0.201425,0.201425,0.182345,0.035965
904,0.97928,0.29532,0.28019,0.28019,0.21334,0.21334,0.21334,0.19109,0.0414
905,1.00153,0.3281,0.31025,0.31025,0.2368,0.2368,0.2368,0.21101,0.04762
906,1.056661,0.392631,0.372621,0.372621,0.291826,0.2821305,0.2821305,0.2501405,0.05397
907,1.075625,0.426675,0.404765,0.404765,0.31667,0.3020725,0.3020725,0.2686325,0.06027
908,1.074323,0.472903,0.448633,0.448633,0.352698,0.3328415,0.3328415,0.2956915,0.06663
909,1.112398,0.526068,0.499988,0.499988,0.396573,0.375744,0.375744,0.331504,0.072625
910,1.085083,0.534203,0.504193,0.425898,0.395378,0.3749465,0.3749465,0.3339765,0.078295
911,1.080022,0.569472,0.540652,0.429217,0.399597,0.373846,0.373846,0.332576,0.084265
912,1.135858,0.610438,0.580308,0.440428,0.411638,0.379924,0.379924,0.335184,0.08188
913,1.077387,0.634237,0.602947,0.424287,0.396357,0.3578385,0.3578385,0.3158585,0.07417
914,1.086953,0.665763,0.633033,0.418138,0.391043,0.3488965,0.3488965,0.3058165,0.06622
915,1.074329,0.678124,0.644534,0.417959,0.391679,0.3503395,0.3503395,0.3032695,0.06019
916,1.076987,0.705742,0.669472,0.399847,0.374362,0.3277235,0.3277235,0.2831935,0.05577
917,1.079877,0.723857,0.683047,0.394062,0.369307,0.3159835,0.3159835,0.2767235,0.0533235
918,1.032333,0.697788,0.657838,0.362583,0.338613,0.2896765,0.2896765,0.2552165,0.0489365
919,1.027737,0.699742,0.656367,0.323857,0.300542,0.2574535,0.2574535,0.2267635,0.04446
920,1.021961,0.694596,0.650211,0.310661,0.288031,0.2469405,0.2469405,0.2194605,0.0410905
921,0.979017,0.694437,0.637047,0.286947,0.264912,0.2282885,0.2282885,0.2007185,0.0366235
922,0.966713,0.683783,0.629453,0.267333,0.245868,0.2167615,0.2167615,0.1878215,0.02989
923,0.982045,0.694755,0.621645,0.255015,0.234055,0.2079475,0.2079475,0.1778075,0.0261075
924,0.937609,0.750419,0.610029,0.228579,0.208044,0.1883695,0.1883695,0.1576595,0.0204
925,0.733365,0.215505,0.590925,0.200195,0.181405,0.1683475,0.1683475,0.1394275,0.01589
926,0.70709,0.19373,0.18175,0.18175,0.1655,0.146985,0.146985,0.125705,0.018515
927,0.672279,0.154349,0.144249,0.144249,0.130519,0.1205495,0.1205495,0.1029395,0.011835
928,0.18921,0.130275,0.122855,0.122855,0.112105,0.112105,0.112105,0.094605,0.01075
929,0.198072,0.137857,0.130637,0.130637,0.118487,0.108076,0.108076,0.099036,0.010411
930,0.163966,0.112046,0.108996,0.108996,0.105326,0.092833,0.092833,0.081983,0.012493
931,0.182176,0.098761,0.095101,0.095101,0.093501,0.084098,0.084098,0.078558,0.009403
932,0.13339,0.081055,0.079395,0.079395,0.071815,0.071815,0.071815,0.066695,0.007585
933,0.14157,0.089845,0.088135,0.088135,0.078225,0.078225,0.078225,0.070785,0.00991
934,0.19488,0.11057,0.1092,0.1092,0.09494,0.09494,0.09494,0.08555,0.01426
935,0.18988,0.1247,0.12201,0.12201,0.10423,0.10423,0.10423,0.09492,0.01724
936,0.21199,0.142855,0.138205,0.138205,0.116595,0.116595,0.116595,0.105995,0.01895
937,0.239375,0.165725,0.159785,0.159785,0.133635,0.133635,0.133635,0.119495,0.021585
938,0.26276,0.18476,0.17492,0.17492,0.14216,0.14216,0.14216,0.13007,0.02515
939,0.2678,0.1947,0.18494,0.18494,0.14528,0.14528,0.14528,0.1339,0.029195
940,0.48099,0.23917,0.22566,0.22566,0.179815,0.179815,0.179815,0.163885,0.03401
941,0.49761,0.262,0.24776,0.24776,0.196785,0.196785,0.196785,0.176295,0.03914
942,0.52393,0.28934,0.27224,0.27224,0.215135,0.215135,0.215135,0.191605,0.04527
943,1.062944,0.352684,0.333494,0.333494,0.270089,0.260927,0.260927,0.232497,0.05157
944,1.063917,0.376837,0.355727,0.355727,0.286092,0.2729685,0.2729685,0.2413485,0.0578
945,1.101165,0.4436095,0.4199495,0.4199495,0.3367445,0.3192925,0.3192925,0.2844125,0.06427
946,1.123714,0.4953005,0.4699705,0.4699705,0.3797555,0.358922,0.358922,0.317842,0.069855
947,1.103191,0.507631,0.479291,0.479291,0.382526,0.3621955,0.3621955,0.3198955,0.075415
948,1.089468,0.536078,0.507818,0.401338,0.380578,0.357819,0.357819,0.316009,0.08118
949,1.120338,0.577518,0.547958,0.408818,0.388948,0.362934,0.362934,0.318304,0.08445
950,1.083609,0.592809,0.561909,0.392284,0.373374,0.3435245,0.3435245,0.2987245,0.07605
951,1.086476,0.621456,0.589116,0.366581,0.354746,0.3190505,0.3190505,0.2757205,0.06824
952,1.08593,0.644185,0.611045,0.38542,0.373585,0.33227,0.33227,0.2853,0.06184
953,1.08596,0.68148,0.6353445,0.3740195,0.3621845,0.32176,0.32176,0.27564,0.05673
954,1.097602,0.703757,0.6531125,0.3563375,0.3445025,0.302531,0.302531,0.259361,0.05287
955,1.030687,0.661062,0.624832,0.332317,0.320482,0.2739235,0.2739235,0.2364235,0.05013
956,1.010732,0.674767,0.629642,0.301792,0.289957,0.245386,0.245386,0.211336,0.04582
957,0.895682,0.667012,0.621772,0.285052,0.273217,0.231166,0.231166,0.201636,0.042051
958,0.908609,0.678479,0.611452,0.266772,0.254937,0.2165595,0.2165595,0.1894595,0.0383775
959,0.948271,0.664031,0.6012855,0.2443355,0.2325005,0.2007855,0.2007855,0.1757555,0.031715
960,0.932546,0.647966,0.587666,0.223246,0.211411,0.187603,0.187603,0.160203,0.02629
961,0.883604,0.700304,0.559914,0.183714,0.171879,0.155192,0.155192,0.129252,0.02161
962,0.867999,0.691839,0.163579,0.163579,0.151744,0.1394195,0.1394195,0.1165895,0.01668
963,0.43181,0.70427,0.17178,0.17178,0.159945,0.142785,0.142785,0.118585,0.01716
964,0.187306,0.144406,0.133886,0.133886,0.122051,0.113033,0.113033,0.093653,0.01318
965,0.16319,0.11832,0.10988,0.10988,0.098045,0.098045,0.098045,0.081595,0.011835
966,0.175741,0.135211,0.127731,0.127731,0.111091,0.1015905,0.1015905,0.0878705,0.011835
967,0.170097,0.126227,0.120517,0.120517,0.107237,0.0950585,0.0950585,0.0850485,0.0121785
968,0.145492,0.103122,0.097742,0.097742,0.090752,0.079336,0.079336,0.072746,0.011416
969,0.09458,0.05658,0.0534,0.0534,0.04971,0.04971,0.04971,0.04729,0.00411
970,0.09044,0.05293,0.05083,0.05083,0.04879,0.04879,0.04879,0.04522,0.0051
971,0.0977,0.061,0.06025,0.06025,0.05384,0.05384,0.05384,0.04885,0.00641
972,0.13528,0.0878,0.08514,0.08514,0.07329,0.07329,0.07329,0.06764,0.01185
973,0.1795,0.13017,0.12023,0.12023,0.09615,0.09615,0.09615,0.08975,0.01682
974,0.71664,0.15385,0.14811,0.14811,0.116675,0.116675,0.116675,0.106765,0.02149
975,0.25956,0.19171,0.17974,0.17974,0.14053,0.14053,0.14053,0.12978,0.025005
976,0.286384,0.217334,0.208304,0.208304,0.161399,0.154102,0.154102,0.143192,0.0287
977,0.81813,0.2461,0.2342,0.2342,0.17745,0.17745,0.17745,0.16155,0.03348
978,0.96911,0.2862,0.27259,0.27259,0.20902,0.20902,0.20902,0.18702,0.03841
979,0.98952,0.30849,0.292,0.292,0.221955,0.221955,0.221955,0.198045,0.044385
980,1.041688,0.373098,0.354138,0.354138,0.277173,0.269919,0.269919,0.240939,0.05066
981,1.067101,0.405641,0.385031,0.385031,0.300711,0.2888255,0.2888255,0.2559355,0.056955
982,1.07874,0.45094,0.42639,0.42639,0.33461,0.317555,0.317555,0.282135,0.06331
983,1.091615,0.504315,0.479375,0.479375,0.37954,0.3584025,0.3584025,0.3179625,0.069765
984,1.096384,0.526964,0.500354,0.500354,0.394064,0.373482,0.373482,0.330712,0.075355
985,1.07226,0.54326,0.51529,0.43096,0.400915,0.37843,0.37843,0.33781,0.08103
986,1.095904,0.591174,0.561724,0.434274,0.405069,0.376452,0.376452,0.334142,0.08692
987,1.085897,0.617067,0.586577,0.433922,0.405567,0.3712235,0.3712235,0.3273535,0.07813
988,1.082872,0.655352,0.623292,0.419722,0.392212,0.349796,0.349796,0.308426,0.07043
989,1.077993,0.666983,0.633883,0.421508,0.394823,0.3530615,0.3530615,0.3092515,0.06342
990,1.066012,0.687127,0.653077,0.405532,0.379652,0.336366,0.336366,0.291076,0.05782
991,1.082023,0.721283,0.680443,0.394138,0.369033,0.3187865,0.3187865,0.2774665,0.05405
992,1.040685,0.69264,0.65683,0.380565,0.356165,0.3047275,0.3047275,0.2686775,0.0514375
993,1.028286,0.698121,0.655351,0.343076,0.319416,0.273323,0.273323,0.241693,0.04712
994,1.007312,0.693637,0.652742,0.315732,0.292792,0.250366,0.250366,0.221636,0.042426
995,0.981983,0.690648,0.640703,0.298623,0.276318,0.2370165,0.2370165,0.2105365,0.0393015
996,0.971434,0.683304,0.633624,0.277774,0.255984,0.222542,0.222542,0.195272,0.033442
997,0.946871,0.675571,0.619951,0.254861,0.233611,0.2080755,0.2080755,0.1788255,0.02766
998,0.954177,0.698107,0.613177,0.239927,0.219187,0.1974235,0.1974235,0.1665335,0.02273
999,0.945734,0.761384,0.620994,0.234964,0.206254,0.189322,0.189322,0.158602,0.0183
1000,0.714524,0.201634,0.188494,0.188494,0.171184,0.155417,0.155417,,

